Adaptive Reward-Free Exploration

Reward-free exploration is a reinforcement learning setting studied by Jin et al. (2020), who address it by running several algorithms with regret guarantees in parallel. In our work, we instead give a more natural adaptive approach for reward-free exploration which directly reduces upper bounds on the maximum MDP estimation error. We show that, interestingly, our reward-free UCRL algorithm can be seen as a variant of an algorithm of Fiechter from 1994, originally proposed for a different objective that we call best-policy identification. We prove that RF-UCRL needs of order $({SAH^4}/{\varepsilon^2})(\log(1/\delta) + S)$ episodes to output, with probability $1-\delta$, an $\varepsilon$-approximation of the optimal policy for any reward function. This bound improves over existing sample-complexity bounds in both the small $\varepsilon$ and the small $\delta$ regimes. We further investigate the relative complexities of reward-free exploration and best-policy identification.

==> img/GridWorld/data.csv <==
,Unnamed: 0,Unnamed: 0.1,Unnamed: 0.1.1,Unnamed: 0.1.1.1,algorithm,samples,error,error-ucb
0,0.0,0.0,528.0,,Random Policy,100,3.5999410421203444,
1,1.0,1.0,529.0,,Random Policy,177,3.619092157544904,
2,2.0,2.0,530.0,,Random Policy,316,3.613071759750941,
3,3.0,3.0,531.0,,Random Policy,562,3.6267943894137966,
4,4.0,4.0,532.0,,Random Policy,1000,3.638564637854616,
5,5.0,5.0,533.0,,Random Policy,1778,0.5688060240501978,
6,6.0,6.0,534.0,,Random Policy,3162,2.7360022109433912,
7,7.0,7.0,535.0,,Random Policy,5623,0.3374826772359758,
8,8.0,8.0,536.0,,Random Policy,10000,1.961930153856688,
9,9.0,9.0,537.0,,Random Policy,17782,2.687095939067045,
10,10.0,10.0,538.0,,Random Policy,31622,2.6419835599934327,
11,11.0,11.0,539.0,,Random Policy,100,3.609064659495976,
12,12.0,12.0,540.0,,Random Policy,177,3.611101257140233,
13,13.0,13.0,541.0,,Random Policy,316,3.6218373157212382,
14,14.0,14.0,542.0,,Random Policy,562,2.8028153633172104,
15,15.0,15.0,543.0,,Random Policy,1000,2.759659295373314,
16,16.0,16.0,544.0,,Random Policy,1778,3.64981078808321,
17,17.0,17.0,545.0,,Random Policy,3162,2.7449515657318297,
18,18.0,18.0,546.0,,Random Policy,5623,3.680861243771005,
19,19.0,19.0,547.0,,Random Policy,10000,1.2463971365675202,
20,20.0,20.0,548.0,,Random Policy,17782,0.2164212200328932,
21,21.0,21.0,549.0,,Random Policy,31622,0.1874805614404176,
22,22.0,22.0,550.0,,Random Policy,100,3.609064659495976,
23,23.0,23.0,551.0,,Random Policy,177,3.6099448228661837,
24,24.0,24.0,552.0,,Random Policy,316,3.6224932286874867,
25,25.0,25.0,553.0,,Random Policy,562,3.6239544777248898,
26,26.0,26.0,554.0,,Random Policy,1000,3.6401260213473496,
27,27.0,27.0,555.0,,Random Policy,1778,3.648068320990837,
28,28.0,28.0,556.0,,Random Policy,3162,2.727732107211982,
29,29.0,29.0,557.0,,Random Policy,5623,2.756188589048453,
30,30.0,30.0,558.0,,Random Policy,10000,2.680348756517759,
31,31.0,31.0,559.0,,Random Policy,17782,0.19784357038839628,
32,32.0,32.0,560.0,,Random Policy,31622,1.913646034058461,
33,33.0,33.0,561.0,,Random Policy,100,3.6093592853402825,
34,34.0,34.0,562.0,,Random Policy,177,3.6099448228661837,
35,35.0,35.0,563.0,,Random Policy,316,3.6201619800672336,
36,36.0,36.0,564.0,,Random Policy,562,2.7832228426205106,
37,37.0,37.0,565.0,,Random Policy,1000,2.7660935570040337,
38,38.0,38.0,566.0,,Random Policy,1778,0.3174759192312391,
39,39.0,39.0,567.0,,Random Policy,3162,2.7645879339782864,
40,40.0,40.0,568.0,,Random Policy,5623,3.679136748277077,
41,41.0,41.0,569.0,,Random Policy,10000,2.7149852745408727,
42,42.0,42.0,570.0,,Random Policy,17782,1.1344399438787025,
43,43.0,43.0,571.0,,Random Policy,31622,2.6555844037918312,
44,44.0,44.0,572.0,,Random Policy,100,3.6087687851449335,
45,45.0,45.0,573.0,,Random Policy,177,3.610813959634087,
46,46.0,46.0,574.0,,Random Policy,316,3.613712176122189,
47,47.0,47.0,575.0,,Random Policy,562,3.626696416769916,
48,48.0,48.0,576.0,,Random Policy,1000,3.637918157943003,
49,49.0,49.0,577.0,,Random Policy,1778,2.7893958578091707,
50,50.0,50.0,578.0,,Random Policy,3162,3.669809484571285,
51,51.0,51.0,579.0,,Random Policy,5623,3.683477594748551,
52,52.0,52.0,580.0,,Random Policy,10000,1.9099176671272031,
53,53.0,53.0,581.0,,Random Policy,17782,2.6952698320049944,
54,54.0,54.0,582.0,,Random Policy,31622,1.2755403721326402,
55,55.0,55.0,583.0,,Random Policy,100,3.6093592853402825,
56,56.0,56.0,584.0,,Random Policy,177,3.6005721767653784,
57,57.0,57.0,585.0,,Random Policy,316,3.6217971231302672,
58,58.0,58.0,586.0,,Random Policy,562,3.6346998212634007,
59,59.0,59.0,587.0,,Random Policy,1000,2.757959696358909,
60,60.0,60.0,588.0,,Random Policy,1778,2.7843405439848734,
61,61.0,61.0,589.0,,Random Policy,3162,2.720969715150076,
62,62.0,62.0,590.0,,Random Policy,5623,2.7121635858326183,
63,63.0,63.0,591.0,,Random Policy,10000,2.6838682371523856,
64,64.0,64.0,592.0,,Random Policy,17782,0.2611107466952638,
65,65.0,65.0,593.0,,Random Policy,31622,0.20346232441866885,
66,66.0,66.0,594.0,,Random Policy,100,3.6005721767653784,
67,67.0,67.0,595.0,,Random Policy,177,3.6099448228661837,
68,68.0,68.0,596.0,,Random Policy,316,3.611387359778128,
69,69.0,69.0,597.0,,Random Policy,562,3.6330511657482516,
70,70.0,70.0,598.0,,Random Policy,1000,3.6432750966147855,
71,71.0,71.0,599.0,,Random Policy,1778,2.7457639748636566,
72,72.0,72.0,600.0,,Random Policy,3162,2.701573426044761,
73,73.0,73.0,601.0,,Random Policy,5623,2.688310755072856,
74,74.0,74.0,602.0,,Random Policy,10000,1.9703739671885567,
75,75.0,75.0,603.0,,Random Policy,17782,2.6811639905828564,
76,76.0,76.0,604.0,,Random Policy,31622,2.65224576963686,
77,77.0,77.0,605.0,,Random Policy,100,3.6093592853402825,
78,78.0,78.0,606.0,,Random Policy,177,3.6102357500634943,
79,79.0,79.0,607.0,,Random Policy,316,3.615133929348649,
80,80.0,80.0,608.0,,Random Policy,562,3.624468709573152,
81,81.0,81.0,609.0,,Random Policy,1000,2.742646823167956,
82,82.0,82.0,610.0,,Random Policy,1778,3.653350320187418,
83,83.0,83.0,611.0,,Random Policy,3162,3.662095217951992,
84,84.0,84.0,612.0,,Random Policy,5623,2.7878307512001586,
85,85.0,85.0,613.0,,Random Policy,10000,3.6892788120119433,
86,86.0,86.0,614.0,,Random Policy,17782,0.23405135886977835,
87,87.0,87.0,615.0,,Random Policy,31622,2.6721007118959164,
88,88.0,88.0,616.0,,Random Policy,100,3.609064659495976,
89,89.0,89.0,617.0,,Random Policy,177,3.6096526705336,
90,90.0,90.0,618.0,,Random Policy,316,3.6141428495982297,
91,91.0,91.0,619.0,,Random Policy,562,3.6265775170084615,
92,92.0,92.0,620.0,,Random Policy,1000,3.64167654851646,
93,93.0,93.0,621.0,,Random Policy,1778,2.8004052670035517,
94,94.0,94.0,622.0,,Random Policy,3162,2.7015005095465336,
95,95.0,95.0,623.0,,Random Policy,5623,0.27312437910110576,
96,96.0,96.0,624.0,,Random Policy,10000,0.28582925137287285,
97,97.0,97.0,625.0,,Random Policy,17782,0.5966107365333952,
98,98.0,98.0,626.0,,Random Policy,31622,0.2214870563281095,
99,99.0,99.0,627.0,,Random Policy,100,3.609064659495976,
100,100.0,100.0,628.0,,Random Policy,177,3.610371547810973,
101,101.0,101.0,629.0,,Random Policy,316,3.621457259535733,
102,102.0,102.0,630.0,,Random Policy,562,3.6168171425924873,
103,103.0,103.0,631.0,,Random Policy,1000,0.2943048829872059,
104,104.0,104.0,632.0,,Random Policy,1778,3.644042999355913,
105,105.0,105.0,633.0,,Random Policy,3162,2.748395590661679,
106,106.0,106.0,634.0,,Random Policy,5623,1.9404992892120032,
107,107.0,107.0,635.0,,Random Policy,10000,2.6946616141566766,
108,108.0,108.0,636.0,,Random Policy,17782,1.947889599655624,
109,109.0,109.0,637.0,,Random Policy,31622,0.2439408233797105,
110,110.0,110.0,638.0,,Random Policy,100,3.609064659495976,
111,111.0,111.0,639.0,,Random Policy,177,3.609064659495976,
112,112.0,112.0,640.0,,Random Policy,316,3.612405822624601,
113,113.0,113.0,641.0,,Random Policy,562,3.6268892400032815,
114,114.0,114.0,642.0,,Random Policy,1000,3.6435893922630895,
115,115.0,115.0,643.0,,Random Policy,1778,2.7730284622104704,
116,116.0,116.0,644.0,,Random Policy,3162,3.66060029649644,
117,117.0,117.0,645.0,,Random Policy,5623,2.739072725927212,
118,118.0,118.0,646.0,,Random Policy,10000,0.28204527064924395,
119,119.0,119.0,647.0,,Random Policy,17782,0.09888170917341288,
120,120.0,120.0,648.0,,Random Policy,31622,0.18761429924286954,
121,121.0,121.0,649.0,,Random Policy,100,3.6093592853402825,
122,122.0,122.0,650.0,,Random Policy,177,3.610948630354016,
123,123.0,123.0,651.0,,Random Policy,316,3.613796870474168,
124,124.0,124.0,652.0,,Random Policy,562,3.6253707701336495,
125,125.0,125.0,653.0,,Random Policy,1000,3.639107251745984,
126,126.0,126.0,654.0,,Random Policy,1778,3.6530811271993873,
127,127.0,127.0,655.0,,Random Policy,3162,3.672100124734592,
128,128.0,128.0,656.0,,Random Policy,5623,2.68856463825495,
129,129.0,129.0,657.0,,Random Policy,10000,1.91503762746364,
130,130.0,130.0,658.0,,Random Policy,17782,2.6925860260102046,
131,131.0,131.0,659.0,,Random Policy,31622,0.2198566056143432,
132,132.0,132.0,660.0,,Random Policy,100,3.6096526705336,
133,133.0,133.0,661.0,,Random Policy,177,3.600257280359757,
134,134.0,134.0,662.0,,Random Policy,316,3.612238572291382,
135,135.0,135.0,663.0,,Random Policy,562,3.6354115753750436,
136,136.0,136.0,664.0,,Random Policy,1000,3.6311076403711344,
137,137.0,137.0,665.0,,Random Policy,1778,3.650271379761004,
138,138.0,138.0,666.0,,Random Policy,3162,3.671277706563409,
139,139.0,139.0,667.0,,Random Policy,5623,1.2555141961360494,
140,140.0,140.0,668.0,,Random Policy,10000,3.6903084480462014,
141,141.0,141.0,669.0,,Random Policy,17782,1.9572610285924568,
142,142.0,142.0,670.0,,Random Policy,31622,0.2594257955858432,
143,143.0,143.0,671.0,,Random Policy,100,3.6096526705336,
144,144.0,144.0,672.0,,Random Policy,177,3.6105254597868486,
145,145.0,145.0,673.0,,Random Policy,316,3.615030719659965,
146,146.0,146.0,674.0,,Random Policy,562,3.626332158932848,
147,147.0,147.0,675.0,,Random Policy,1000,3.631053200812117,
148,148.0,148.0,676.0,,Random Policy,1778,3.650763907286804,
149,149.0,149.0,677.0,,Random Policy,3162,2.810704836082744,
150,150.0,150.0,678.0,,Random Policy,5623,3.6779359735647694,
151,151.0,151.0,679.0,,Random Policy,10000,0.2720850423235084,
152,152.0,152.0,680.0,,Random Policy,17782,0.2608254595135624,
153,153.0,153.0,681.0,,Random Policy,31622,2.674063295529784,
154,154.0,154.0,682.0,,Random Policy,100,3.6096526705336,
155,155.0,155.0,683.0,,Random Policy,177,3.6102357500634943,
156,156.0,156.0,684.0,,Random Policy,316,3.622709688566229,
157,157.0,157.0,685.0,,Random Policy,562,3.624939327322753,
158,158.0,158.0,686.0,,Random Policy,1000,3.639578526696471,
159,159.0,159.0,687.0,,Random Policy,1778,3.6567545537877466,
160,160.0,160.0,688.0,,Random Policy,3162,2.7503378324416805,
161,161.0,161.0,689.0,,Random Policy,5623,3.679064440401847,
162,162.0,162.0,690.0,,Random Policy,10000,0.26147111383020194,
163,163.0,163.0,691.0,,Random Policy,17782,2.6966117355555004,
164,164.0,164.0,692.0,,Random Policy,31622,2.6882159646712047,
165,165.0,165.0,693.0,,Random Policy,100,3.6096526705336,
166,166.0,166.0,694.0,,Random Policy,177,3.6102357500634943,
167,167.0,167.0,695.0,,Random Policy,316,3.611235369578371,
168,168.0,168.0,696.0,,Random Policy,562,3.624113840310449,
169,169.0,169.0,697.0,,Random Policy,1000,3.6456086421925846,
170,170.0,170.0,698.0,,Random Policy,1778,3.662521589198159,
171,171.0,171.0,699.0,,Random Policy,3162,3.668771083093368,
172,172.0,172.0,700.0,,Random Policy,5623,0.276324362565878,
173,173.0,173.0,701.0,,Random Policy,10000,1.8416001294356448,
174,174.0,174.0,702.0,,Random Policy,17782,2.665546613892672,
175,175.0,175.0,703.0,,Random Policy,31622,0.24033689225648125,
176,176.0,176.0,704.0,,Random Policy,100,3.609064659495976,
177,177.0,177.0,705.0,,Random Policy,177,3.6105254597868486,
178,178.0,178.0,706.0,,Random Policy,316,0.3386981279366545,
179,179.0,179.0,707.0,,Random Policy,562,3.6255252073185984,
180,180.0,180.0,708.0,,Random Policy,1000,2.7313867596653747,
181,181.0,181.0,709.0,,Random Policy,1778,3.653797365803007,
182,182.0,182.0,710.0,,Random Policy,3162,3.6702029212009055,
183,183.0,183.0,711.0,,Random Policy,5623,2.675131326608557,
184,184.0,184.0,712.0,,Random Policy,10000,2.726385982036316,
185,185.0,185.0,713.0,,Random Policy,17782,2.740980741819288,
186,186.0,186.0,714.0,,Random Policy,31622,0.1923742112581328,
187,187.0,187.0,715.0,,Random Policy,100,3.6087687851449335,
188,188.0,188.0,716.0,,Random Policy,177,3.6109037690059984,
189,189.0,189.0,717.0,,Random Policy,316,3.6139867172168127,
190,190.0,190.0,718.0,,Random Policy,562,3.626504644354873,
191,191.0,191.0,719.0,,Random Policy,1000,0.3386981279366545,
192,192.0,192.0,720.0,,Random Policy,1778,3.653291988830206,
193,193.0,193.0,721.0,,Random Policy,3162,2.751047396082449,
194,194.0,194.0,722.0,,Random Policy,5623,2.7146113665660825,
195,195.0,195.0,723.0,,Random Policy,10000,2.7352378196999534,
196,196.0,196.0,724.0,,Random Policy,17782,1.2568530061451284,
197,197.0,197.0,725.0,,Random Policy,31622,0.2334911449161861,
198,198.0,198.0,726.0,,Random Policy,100,2.7759346571228605,
199,199.0,199.0,727.0,,Random Policy,177,3.6105254597868486,
200,200.0,200.0,728.0,,Random Policy,316,3.6122206730057553,
201,201.0,201.0,729.0,,Random Policy,562,2.8195387708175965,
202,202.0,202.0,730.0,,Random Policy,1000,3.640933686201109,
203,203.0,203.0,731.0,,Random Policy,1778,1.9598659931206257,
204,204.0,204.0,732.0,,Random Policy,3162,3.6581271282159418,
205,205.0,205.0,733.0,,Random Policy,5623,2.8643033516105336,
206,206.0,206.0,734.0,,Random Policy,10000,2.7708188940952594,
207,207.0,207.0,735.0,,Random Policy,17782,2.77692575272878,
208,208.0,208.0,736.0,,Random Policy,31622,2.669677659250892,
209,209.0,209.0,737.0,,Random Policy,100,3.6099448228661837,
210,210.0,210.0,738.0,,Random Policy,177,3.612241786258096,
211,211.0,211.0,739.0,,Random Policy,316,3.621716662500256,
212,212.0,212.0,740.0,,Random Policy,562,3.6348271429457113,
213,213.0,213.0,741.0,,Random Policy,1000,3.64079012454026,
214,214.0,214.0,742.0,,Random Policy,1778,1.251714772673115,
215,215.0,215.0,743.0,,Random Policy,3162,0.21085727914267904,
216,216.0,216.0,744.0,,Random Policy,5623,3.678317140542528,
217,217.0,217.0,745.0,,Random Policy,10000,1.9423719717033847,
218,218.0,218.0,746.0,,Random Policy,17782,2.6924777986901294,
219,219.0,219.0,747.0,,Random Policy,31622,0.2026372814431463,
220,220.0,220.0,748.0,,Random Policy,100,2.778101114838134,
221,221.0,221.0,749.0,,Random Policy,177,3.6105254597868486,
222,222.0,222.0,750.0,,Random Policy,316,3.6126513411800834,
223,223.0,223.0,751.0,,Random Policy,562,3.63403035417602,
224,224.0,224.0,752.0,,Random Policy,1000,0.23751179659899124,
225,225.0,225.0,753.0,,Random Policy,1778,2.038393048357495,
226,226.0,226.0,754.0,,Random Policy,3162,3.666530396095072,
227,227.0,227.0,755.0,,Random Policy,5623,2.80673233501081,
228,228.0,228.0,756.0,,Random Policy,10000,2.7078712089699044,
229,229.0,229.0,757.0,,Random Policy,17782,1.2612288710781845,
230,230.0,230.0,758.0,,Random Policy,31622,0.2320023221198211,
231,231.0,231.0,759.0,,Random Policy,100,3.6011979779769643,
232,232.0,232.0,760.0,,Random Policy,177,3.619896183543098,
233,233.0,233.0,761.0,,Random Policy,316,3.622215114976987,
234,234.0,234.0,762.0,,Random Policy,562,3.614317111034007,
235,235.0,235.0,763.0,,Random Policy,1000,1.9681477681893609,
236,236.0,236.0,764.0,,Random Policy,1778,3.654773736767819,
237,237.0,237.0,765.0,,Random Policy,3162,3.6623406124358353,
238,238.0,238.0,766.0,,Random Policy,5623,2.732544635619099,
239,239.0,239.0,767.0,,Random Policy,10000,2.7177291042413696,
240,240.0,240.0,768.0,,Random Policy,17782,1.2573809474456388,
241,241.0,241.0,769.0,,Random Policy,31622,1.9204000031570887,
242,242.0,242.0,770.0,,Random Policy,100,3.609064659495976,
243,243.0,243.0,771.0,,Random Policy,177,3.6099448228661837,
244,244.0,244.0,772.0,,Random Policy,316,3.6207720535590298,
245,245.0,245.0,773.0,,Random Policy,562,3.6263079124922815,
246,246.0,246.0,774.0,,Random Policy,1000,2.7311687572355465,
247,247.0,247.0,775.0,,Random Policy,1778,3.656513415851217,
248,248.0,248.0,776.0,,Random Policy,3162,3.6646619692922258,
249,249.0,249.0,777.0,,Random Policy,5623,2.6874611216091906,
250,250.0,250.0,778.0,,Random Policy,10000,1.272820697566925,
251,251.0,251.0,779.0,,Random Policy,17782,2.6618651559010846,
252,252.0,252.0,780.0,,Random Policy,31622,0.22001885787241449,
253,253.0,253.0,781.0,,Random Policy,100,3.600257280359757,
254,254.0,254.0,782.0,,Random Policy,177,3.6102357500634943,
255,255.0,255.0,783.0,,Random Policy,316,3.611387359778128,
256,256.0,256.0,784.0,,Random Policy,562,3.6254926143173365,
257,257.0,257.0,785.0,,Random Policy,1000,3.630979047174759,
258,258.0,258.0,786.0,,Random Policy,1778,3.654858175355533,
259,259.0,259.0,787.0,,Random Policy,3162,2.7379209837321556,
260,260.0,260.0,788.0,,Random Policy,5623,3.679359710687793,
261,261.0,261.0,789.0,,Random Policy,10000,2.726496663664232,
262,262.0,262.0,790.0,,Random Policy,17782,2.6225709963241446,
263,263.0,263.0,791.0,,Random Policy,31622,1.4966926861789287,
264,264.0,264.0,792.0,,Random Policy,100,3.6096526705336,
265,265.0,265.0,793.0,,Random Policy,177,3.6099448228661837,
266,266.0,266.0,794.0,,Random Policy,316,3.622525255935311,
267,267.0,267.0,795.0,,Random Policy,562,3.626162481661759,
268,268.0,268.0,796.0,,Random Policy,1000,3.6469480021322815,
269,269.0,269.0,797.0,,Random Policy,1778,3.651014086064068,
270,270.0,270.0,798.0,,Random Policy,3162,3.6624756936104683,
271,271.0,271.0,799.0,,Random Policy,5623,3.6763295370701967,
272,272.0,272.0,800.0,,Random Policy,10000,2.7640141960535822,
273,273.0,273.0,801.0,,Random Policy,17782,0.2686924028556903,
274,274.0,274.0,802.0,,Random Policy,31622,0.2142987723791978,
275,275.0,275.0,803.0,,Random Policy,100,3.6096526705336,
276,276.0,276.0,804.0,,Random Policy,177,3.6099448228661837,
277,277.0,277.0,805.0,,Random Policy,316,3.6201619800672336,
278,278.0,278.0,806.0,,Random Policy,562,3.638110944448288,
279,279.0,279.0,807.0,,Random Policy,1000,3.638890580914157,
280,280.0,280.0,808.0,,Random Policy,1778,3.6514509700766493,
281,281.0,281.0,809.0,,Random Policy,3162,3.6625239365188342,
282,282.0,282.0,810.0,,Random Policy,5623,3.6842553968857312,
283,283.0,283.0,811.0,,Random Policy,10000,2.750027337868437,
284,284.0,284.0,812.0,,Random Policy,17782,2.6440245453684046,
285,285.0,285.0,813.0,,Random Policy,31622,2.751371031940125,
286,286.0,286.0,814.0,,Random Policy,100,3.6093592853402825,
287,287.0,287.0,815.0,,Random Policy,177,3.6128098232424533,
288,288.0,288.0,816.0,,Random Policy,316,3.618612285350237,
289,289.0,289.0,817.0,,Random Policy,562,2.7917405496168977,
290,290.0,290.0,818.0,,Random Policy,1000,3.6377125986241827,
291,291.0,291.0,819.0,,Random Policy,1778,2.7591932661289085,
292,292.0,292.0,820.0,,Random Policy,3162,2.752637590101956,
293,293.0,293.0,821.0,,Random Policy,5623,0.2572377168034809,
294,294.0,294.0,822.0,,Random Policy,10000,0.2023885266622738,
295,295.0,295.0,823.0,,Random Policy,17782,1.936951361065926,
296,296.0,296.0,824.0,,Random Policy,31622,0.19616424227290666,
297,297.0,297.0,825.0,,Random Policy,100,3.6093592853402825,
298,298.0,298.0,826.0,,Random Policy,177,3.6102357500634943,
299,299.0,299.0,827.0,,Random Policy,316,3.6143370758742033,
300,300.0,300.0,828.0,,Random Policy,562,3.624773547315685,
301,301.0,301.0,829.0,,Random Policy,1000,2.8067414523999563,
302,302.0,302.0,830.0,,Random Policy,1778,3.646192841718547,
303,303.0,303.0,831.0,,Random Policy,3162,3.6670658258581694,
304,304.0,304.0,832.0,,Random Policy,5623,2.6491898246431167,
305,305.0,305.0,833.0,,Random Policy,10000,2.7002132691359315,
306,306.0,306.0,834.0,,Random Policy,17782,2.731361582537537,
307,307.0,307.0,835.0,,Random Policy,31622,2.742350493560462,
308,308.0,308.0,836.0,,Random Policy,100,3.6093592853402825,
309,309.0,309.0,837.0,,Random Policy,177,3.6093592853402825,
310,310.0,310.0,838.0,,Random Policy,316,3.6208537084938848,
311,311.0,311.0,839.0,,Random Policy,562,3.6255958135731565,
312,312.0,312.0,840.0,,Random Policy,1000,3.633933578451308,
313,313.0,313.0,841.0,,Random Policy,1778,3.6538551072603322,
314,314.0,314.0,842.0,,Random Policy,3162,3.670436207786744,
315,315.0,315.0,843.0,,Random Policy,5623,2.785148417446228,
316,316.0,316.0,844.0,,Random Policy,10000,0.2930122814523037,
317,317.0,317.0,845.0,,Random Policy,17782,1.927292982315452,
318,318.0,318.0,846.0,,Random Policy,31622,0.2318289978517245,
319,319.0,319.0,847.0,,Random Policy,100,3.6005721767653784,
320,320.0,320.0,848.0,,Random Policy,177,3.6102357500634943,
321,321.0,321.0,849.0,,Random Policy,316,3.621795891285428,
322,322.0,322.0,850.0,,Random Policy,562,3.6234527891064143,
323,323.0,323.0,851.0,,Random Policy,1000,3.6368696916412597,
324,324.0,324.0,852.0,,Random Policy,1778,0.3077951612499592,
325,325.0,325.0,853.0,,Random Policy,3162,0.30561543041012884,
326,326.0,326.0,854.0,,Random Policy,5623,3.676625697342375,
327,327.0,327.0,855.0,,Random Policy,10000,0.3117671540934279,
328,328.0,328.0,856.0,,Random Policy,17782,1.902620142653865,
329,329.0,329.0,857.0,,Random Policy,31622,1.8895876231207016,
330,330.0,330.0,858.0,,Random Policy,100,3.600257280359757,
331,331.0,331.0,859.0,,Random Policy,177,3.6096526705336,
332,332.0,332.0,860.0,,Random Policy,316,3.6224458983016574,
333,333.0,333.0,861.0,,Random Policy,562,3.6318596428877377,
334,334.0,334.0,862.0,,Random Policy,1000,3.6430244461952164,
335,335.0,335.0,863.0,,Random Policy,1778,2.781835475234381,
336,336.0,336.0,864.0,,Random Policy,3162,2.759865398135715,
337,337.0,337.0,865.0,,Random Policy,5623,0.25343329106524903,
338,338.0,338.0,866.0,,Random Policy,10000,1.9441075950163096,
339,339.0,339.0,867.0,,Random Policy,17782,1.396505302186822,
340,340.0,340.0,868.0,,Random Policy,31622,0.2336238538119235,
341,341.0,341.0,869.0,,Random Policy,100,3.600257280359757,
342,342.0,342.0,870.0,,Random Policy,177,3.6015088995563964,
343,343.0,343.0,871.0,,Random Policy,316,3.613927959308071,
344,344.0,344.0,872.0,,Random Policy,562,3.6223121190314846,
345,345.0,345.0,873.0,,Random Policy,1000,3.6434095952337073,
346,346.0,346.0,874.0,,Random Policy,1778,3.6539036066388544,
347,347.0,347.0,875.0,,Random Policy,3162,3.665077078390372,
348,348.0,348.0,876.0,,Random Policy,5623,3.6738311998044266,
349,349.0,349.0,877.0,,Random Policy,10000,2.671429751660489,
350,350.0,350.0,878.0,,Random Policy,17782,0.26255678001671745,
351,351.0,351.0,879.0,,Random Policy,31622,2.6791051982336374,
352,352.0,352.0,880.0,,Random Policy,100,3.6093592853402825,
353,353.0,353.0,881.0,,Random Policy,177,3.611101257140233,
354,354.0,354.0,882.0,,Random Policy,316,3.6122646850851856,
355,355.0,355.0,883.0,,Random Policy,562,1.247845202476531,
356,356.0,356.0,884.0,,Random Policy,1000,3.646741489499335,
357,357.0,357.0,885.0,,Random Policy,1778,2.76184708715154,
358,358.0,358.0,886.0,,Random Policy,3162,2.790913080567447,
359,359.0,359.0,887.0,,Random Policy,5623,2.7076051094769213,
360,360.0,360.0,888.0,,Random Policy,10000,0.28680669090638355,
361,361.0,361.0,889.0,,Random Policy,17782,0.2815005273385469,
362,362.0,362.0,890.0,,Random Policy,31622,2.7000932719912174,
363,363.0,363.0,891.0,,Random Policy,100,3.6093592853402825,
364,364.0,364.0,892.0,,Random Policy,177,3.619361279142773,
365,365.0,365.0,893.0,,Random Policy,316,3.6130616268692615,
366,366.0,366.0,894.0,,Random Policy,562,3.624790883835944,
367,367.0,367.0,895.0,,Random Policy,1000,3.6373882212589983,
368,368.0,368.0,896.0,,Random Policy,1778,3.652930139239792,
369,369.0,369.0,897.0,,Random Policy,3162,3.6622655789054206,
370,370.0,370.0,898.0,,Random Policy,5623,2.7423342158307973,
371,371.0,371.0,899.0,,Random Policy,10000,2.7008389891139104,
372,372.0,372.0,900.0,,Random Policy,17782,0.21705158916061684,
373,373.0,373.0,901.0,,Random Policy,31622,0.21338910358773555,
374,374.0,374.0,902.0,,Random Policy,100,3.609064659495976,
375,375.0,375.0,903.0,,Random Policy,177,3.6102357500634943,
376,376.0,376.0,904.0,,Random Policy,316,3.6209528280941377,
377,377.0,377.0,905.0,,Random Policy,562,3.62502633622701,
378,378.0,378.0,906.0,,Random Policy,1000,0.3386981279366545,
379,379.0,379.0,907.0,,Random Policy,1778,3.6471806034951295,
380,380.0,380.0,908.0,,Random Policy,3162,2.7820008780581578,
381,381.0,381.0,909.0,,Random Policy,5623,2.7139234249419864,
382,382.0,382.0,910.0,,Random Policy,10000,0.18850023816146688,
383,383.0,383.0,911.0,,Random Policy,17782,2.690196104971987,
384,384.0,384.0,912.0,,Random Policy,31622,0.25955235264307364,
385,385.0,385.0,913.0,,Random Policy,100,3.609064659495976,
386,386.0,386.0,914.0,,Random Policy,177,3.6102357500634943,
387,387.0,387.0,915.0,,Random Policy,316,3.622267606064835,
388,388.0,388.0,916.0,,Random Policy,562,3.62296402202113,
389,389.0,389.0,917.0,,Random Policy,1000,3.6387454954800895,
390,390.0,390.0,918.0,,Random Policy,1778,2.761123887196635,
391,391.0,391.0,919.0,,Random Policy,3162,3.6691647250108232,
392,392.0,392.0,920.0,,Random Policy,5623,2.7366897479858667,
393,393.0,393.0,921.0,,Random Policy,10000,3.689984807086088,
394,394.0,394.0,922.0,,Random Policy,17782,0.22377942526134875,
395,395.0,395.0,923.0,,Random Policy,31622,0.2409950993041101,
396,396.0,396.0,924.0,,Random Policy,100,3.6005721767653784,
397,397.0,397.0,925.0,,Random Policy,177,3.611387359778128,
398,398.0,398.0,926.0,,Random Policy,316,3.613217519825034,
399,399.0,399.0,927.0,,Random Policy,562,2.789248962790286,
400,400.0,400.0,928.0,,Random Policy,1000,3.637687929869269,
401,401.0,401.0,929.0,,Random Policy,1778,3.6537506331859033,
402,402.0,402.0,930.0,,Random Policy,3162,3.6623732767290647,
403,403.0,403.0,931.0,,Random Policy,5623,2.7489640900423566,
404,404.0,404.0,932.0,,Random Policy,10000,1.256912611440772,
405,405.0,405.0,933.0,,Random Policy,17782,2.7493110371137863,
406,406.0,406.0,934.0,,Random Policy,31622,1.2850845543598863,
407,407.0,407.0,935.0,,Random Policy,100,3.6093592853402825,
408,408.0,408.0,936.0,,Random Policy,177,3.619092157544904,
409,409.0,409.0,937.0,,Random Policy,316,2.7897509261679483,
410,410.0,410.0,938.0,,Random Policy,562,3.6237961137079138,
411,411.0,411.0,939.0,,Random Policy,1000,3.6404331215141736,
412,412.0,412.0,940.0,,Random Policy,1778,2.7549466443244235,
413,413.0,413.0,941.0,,Random Policy,3162,3.661227104390441,
414,414.0,414.0,942.0,,Random Policy,5623,2.7332743637892465,
415,415.0,415.0,943.0,,Random Policy,10000,0.2525926226149013,
416,416.0,416.0,944.0,,Random Policy,17782,0.2106079975024966,
417,417.0,417.0,945.0,,Random Policy,31622,0.2468177537504164,
418,418.0,418.0,946.0,,Random Policy,100,3.6087687851449335,
419,419.0,419.0,947.0,,Random Policy,177,3.6102357500634943,
420,420.0,420.0,948.0,,Random Policy,316,3.61286902206832,
421,421.0,421.0,949.0,,Random Policy,562,3.6238524296611474,
422,422.0,422.0,950.0,,Random Policy,1000,3.636303535887109,
423,423.0,423.0,951.0,,Random Policy,1778,3.6497010184793264,
424,424.0,424.0,952.0,,Random Policy,3162,3.6605933900691254,
425,425.0,425.0,953.0,,Random Policy,5623,2.7018417371120043,
426,426.0,426.0,954.0,,Random Policy,10000,2.7034490738933474,
427,427.0,427.0,955.0,,Random Policy,17782,2.7361310213297525,
428,428.0,428.0,956.0,,Random Policy,31622,1.953314025504576,
429,429.0,429.0,957.0,,Random Policy,100,3.6099448228661837,
430,430.0,430.0,958.0,,Random Policy,177,3.6105254597868486,
431,431.0,431.0,959.0,,Random Policy,316,3.6128002072204715,
432,432.0,432.0,960.0,,Random Policy,562,3.632633230585997,
433,433.0,433.0,961.0,,Random Policy,1000,3.636833136400526,
434,434.0,434.0,962.0,,Random Policy,1778,2.736190566713772,
435,435.0,435.0,963.0,,Random Policy,3162,3.666818773904612,
436,436.0,436.0,964.0,,Random Policy,5623,2.7432605501365224,
437,437.0,437.0,965.0,,Random Policy,10000,0.2662671498295173,
438,438.0,438.0,966.0,,Random Policy,17782,2.7084182162446613,
439,439.0,439.0,967.0,,Random Policy,31622,1.3539032196104173,
440,440.0,440.0,968.0,,Random Policy,100,3.6005721767653784,
441,441.0,441.0,969.0,,Random Policy,177,3.6096526705336,
442,442.0,442.0,970.0,,Random Policy,316,3.616994130847712,
443,443.0,443.0,971.0,,Random Policy,562,2.7719415549249047,
444,444.0,444.0,972.0,,Random Policy,1000,3.6378466596226624,
445,445.0,445.0,973.0,,Random Policy,1778,2.783938971790183,
446,446.0,446.0,974.0,,Random Policy,3162,3.6635120464657,
447,447.0,447.0,975.0,,Random Policy,5623,2.8910740356285083,
448,448.0,448.0,976.0,,Random Policy,10000,1.2703327465562606,
449,449.0,449.0,977.0,,Random Policy,17782,2.273952180561368,
450,450.0,450.0,978.0,,Random Policy,31622,0.2131889549953061,
451,451.0,451.0,979.0,,Random Policy,100,3.6093592853402825,
452,452.0,452.0,980.0,,Random Policy,177,3.6102357500634943,
453,453.0,453.0,981.0,,Random Policy,316,3.622334831128823,
454,454.0,454.0,982.0,,Random Policy,562,3.6237208963762737,
455,455.0,455.0,983.0,,Random Policy,1000,3.631055277571956,
456,456.0,456.0,984.0,,Random Policy,1778,2.7853326566378973,
457,457.0,457.0,985.0,,Random Policy,3162,1.9445915552782715,
458,458.0,458.0,986.0,,Random Policy,5623,1.9168117469234964,
459,459.0,459.0,987.0,,Random Policy,10000,2.69036579724171,
460,460.0,460.0,988.0,,Random Policy,17782,2.7039431941128367,
461,461.0,461.0,989.0,,Random Policy,31622,0.19154838379490646,
462,462.0,462.0,990.0,,Random Policy,100,3.6093592853402825,
463,463.0,463.0,991.0,,Random Policy,177,3.6106156438448327,
464,464.0,464.0,992.0,,Random Policy,316,3.620408960795939,
465,465.0,465.0,993.0,,Random Policy,562,3.6242536692628864,
466,466.0,466.0,994.0,,Random Policy,1000,3.6430646978435055,
467,467.0,467.0,995.0,,Random Policy,1778,3.6534530367259888,
468,468.0,468.0,996.0,,Random Policy,3162,2.7341984277098508,
469,469.0,469.0,997.0,,Random Policy,5623,2.7265729932909446,
470,470.0,470.0,998.0,,Random Policy,10000,2.8619719891160504,
471,471.0,471.0,999.0,,Random Policy,17782,0.2473886296682833,
472,472.0,472.0,1000.0,,Random Policy,31622,2.635961840769013,
473,473.0,473.0,1001.0,,Random Policy,100,3.6096526705336,
474,474.0,474.0,1002.0,,Random Policy,177,3.6099448228661837,
475,475.0,475.0,1003.0,,Random Policy,316,3.611387359778128,
476,476.0,476.0,1004.0,,Random Policy,562,3.6257459583403873,
477,477.0,477.0,1005.0,,Random Policy,1000,3.64214940526926,
478,478.0,478.0,1006.0,,Random Policy,1778,3.6462635552681455,
479,479.0,479.0,1007.0,,Random Policy,3162,2.743476317062432,
480,480.0,480.0,1008.0,,Random Policy,5623,3.6773965051042623,
481,481.0,481.0,1009.0,,Random Policy,10000,1.9427345628753776,
482,482.0,482.0,1010.0,,Random Policy,17782,0.2441220990122477,
483,483.0,483.0,1011.0,,Random Policy,31622,1.2652601375523984,
484,484.0,484.0,1012.0,,Random Policy,100,3.600257280359757,
485,485.0,485.0,1013.0,,Random Policy,177,3.6105254597868486,
486,486.0,486.0,1014.0,,Random Policy,316,2.7212525314983003,
487,487.0,487.0,1015.0,,Random Policy,562,3.626684930419996,
488,488.0,488.0,1016.0,,Random Policy,1000,3.631508241541013,
489,489.0,489.0,1017.0,,Random Policy,1778,3.6553515652024613,
490,490.0,490.0,1018.0,,Random Policy,3162,2.6905923202173323,
491,491.0,491.0,1019.0,,Random Policy,5623,2.978156008314825,
492,492.0,492.0,1020.0,,Random Policy,10000,1.9424783237978038,
493,493.0,493.0,1021.0,,Random Policy,17782,2.8631828719021954,
494,494.0,494.0,1022.0,,Random Policy,31622,1.302438127399577,
495,495.0,495.0,1023.0,,Random Policy,100,3.609064659495976,
496,496.0,496.0,1024.0,,Random Policy,177,3.6093592853402825,
497,497.0,497.0,1025.0,,Random Policy,316,3.620426681861788,
498,498.0,498.0,1026.0,,Random Policy,562,3.626769186512015,
499,499.0,499.0,1027.0,,Random Policy,1000,3.647733008139736,
500,500.0,500.0,1028.0,,Random Policy,1778,3.652832359070792,
501,501.0,501.0,1029.0,,Random Policy,3162,1.6456382332980013,
502,502.0,502.0,1030.0,,Random Policy,5623,3.681228582672172,
503,503.0,503.0,1031.0,,Random Policy,10000,2.691611345981124,
504,504.0,504.0,1032.0,,Random Policy,17782,2.018122548427515,
505,505.0,505.0,1033.0,,Random Policy,31622,0.2299128072810599,
506,506.0,506.0,1034.0,,Random Policy,100,3.6005721767653784,
507,507.0,507.0,1035.0,,Random Policy,177,3.6096526705336,
508,508.0,508.0,1036.0,,Random Policy,316,3.6125350236641873,
509,509.0,509.0,1037.0,,Random Policy,562,3.6251177560080086,
510,510.0,510.0,1038.0,,Random Policy,1000,3.6397215809950567,
511,511.0,511.0,1039.0,,Random Policy,1778,3.656970015055125,
512,512.0,512.0,1040.0,,Random Policy,3162,3.66127291584168,
513,513.0,513.0,1041.0,,Random Policy,5623,0.2456165585691061,
514,514.0,514.0,1042.0,,Random Policy,10000,2.3521679575115986,
515,515.0,515.0,1043.0,,Random Policy,17782,2.662574898067917,
516,516.0,516.0,1044.0,,Random Policy,31622,0.2432442466769582,
517,517.0,517.0,1045.0,,Random Policy,100,3.6093592853402825,
518,518.0,518.0,1046.0,,Random Policy,177,3.6096526705336,
519,519.0,519.0,1047.0,,Random Policy,316,3.621631422573533,
520,520.0,520.0,1048.0,,Random Policy,562,3.633997782092018,
521,521.0,521.0,1049.0,,Random Policy,1000,3.636496798668664,
522,522.0,522.0,1050.0,,Random Policy,1778,0.2954558660167348,
523,523.0,523.0,1051.0,,Random Policy,3162,2.8710943688730985,
524,524.0,524.0,1052.0,,Random Policy,5623,0.8629633893037916,
525,525.0,525.0,1053.0,,Random Policy,10000,2.7118296497052388,
526,526.0,526.0,1054.0,,Random Policy,17782,0.2424560576448527,
527,527.0,527.0,1055.0,,Random Policy,31622,1.8858284850124305,
1584,,,,,Generative Model,100,3.6002572803597572,
1585,,,,,Generative Model,177,3.53145045813764,
1586,,,,,Generative Model,316,3.338167182227772,
1587,,,,,Generative Model,562,3.084657733286666,
1588,,,,,Generative Model,1000,1.0681701731190083,
1589,,,,,Generative Model,1778,0.33869812793665455,
1590,,,,,Generative Model,3162,0.33869812793665455,
1591,,,,,Generative Model,5623,0.33869812793665455,
1592,,,,,Generative Model,10000,0.3386981279366572,
1593,,,,,Generative Model,17782,0.3302093549432974,
1594,,,,,Generative Model,31622,0.33035712668702866,
1595,,,,,Generative Model,100,3.5309895821504136,
1596,,,,,Generative Model,177,3.6002572803597572,
1597,,,,,Generative Model,316,3.56653021617565,
1598,,,,,Generative Model,562,3.4650179582728224,
1599,,,,,Generative Model,1000,0.35557729621088985,
1600,,,,,Generative Model,1778,0.33869812793665455,
1601,,,,,Generative Model,3162,0.33869812793665455,
1602,,,,,Generative Model,5623,0.33869812793665455,
1603,,,,,Generative Model,10000,0.33869812793665544,
1604,,,,,Generative Model,17782,0.3386981279366572,
1605,,,,,Generative Model,31622,0.28839886721559305,
1606,,,,,Generative Model,100,3.5999410421203444,
1607,,,,,Generative Model,177,3.565392014464514,
1608,,,,,Generative Model,316,3.1149994702559893,
1609,,,,,Generative Model,562,3.0494852554925265,
1610,,,,,Generative Model,1000,0.33869812793665455,
1611,,,,,Generative Model,1778,0.33869812793665455,
1612,,,,,Generative Model,3162,0.33869812793665455,
1613,,,,,Generative Model,5623,0.33869812793665455,
1614,,,,,Generative Model,10000,0.33869812793665544,
1615,,,,,Generative Model,17782,0.3386981279366563,
1616,,,,,Generative Model,31622,0.3357484257961505,
1617,,,,,Generative Model,100,3.6005721767653784,
1618,,,,,Generative Model,177,3.4998344723117945,
1619,,,,,Generative Model,316,3.4320176230080834,
1620,,,,,Generative Model,562,3.050293085346031,
1621,,,,,Generative Model,1000,0.5930509530739738,
1622,,,,,Generative Model,1778,0.33869812793665455,
1623,,,,,Generative Model,3162,0.33869812793665455,
1624,,,,,Generative Model,5623,0.33869812793665455,
1625,,,,,Generative Model,10000,0.3093881954458557,
1626,,,,,Generative Model,17782,0.33784925063731785,
1627,,,,,Generative Model,31622,0.23821300797454947,
1628,,,,,Generative Model,100,3.6002572803597572,
1629,,,,,Generative Model,177,3.565392014464514,
1630,,,,,Generative Model,316,3.4658546967778188,
1631,,,,,Generative Model,562,3.1345256127452745,
1632,,,,,Generative Model,1000,2.040654975664724,
1633,,,,,Generative Model,1778,0.33869812793665455,
1634,,,,,Generative Model,3162,0.33869812793665455,
1635,,,,,Generative Model,5623,0.33869812793665455,
1636,,,,,Generative Model,10000,0.33869812793665544,
1637,,,,,Generative Model,17782,0.33869812793665544,
1638,,,,,Generative Model,31622,0.28872304380298397,
1639,,,,,Generative Model,100,3.565392014464514,
1640,,,,,Generative Model,177,3.5309895821504136,
1641,,,,,Generative Model,316,3.3990547136488445,
1642,,,,,Generative Model,562,3.533725902818732,
1643,,,,,Generative Model,1000,0.01910432095211201,
1644,,,,,Generative Model,1778,0.33869812793665455,
1645,,,,,Generative Model,3162,0.33869812793665455,
1646,,,,,Generative Model,5623,0.33869812793665455,
1647,,,,,Generative Model,10000,0.33869812793665455,
1648,,,,,Generative Model,17782,0.2613734605234028,
1649,,,,,Generative Model,31622,0.2803607959843899,
1650,,,,,Generative Model,100,3.6002572803597572,
1651,,,,,Generative Model,177,3.5309895821504136,
1652,,,,,Generative Model,316,3.565392014464514,
1653,,,,,Generative Model,562,3.535457957183738,
1654,,,,,Generative Model,1000,0.09803753101401602,
1655,,,,,Generative Model,1778,0.33869812793665455,
1656,,,,,Generative Model,3162,0.33869812793665455,
1657,,,,,Generative Model,5623,0.33869812793665455,
1658,,,,,Generative Model,10000,0.33869812793665544,
1659,,,,,Generative Model,17782,0.33869812793665544,
1660,,,,,Generative Model,31622,0.23912382880377647,
1661,,,,,Generative Model,100,3.5309895821504136,
1662,,,,,Generative Model,177,3.5999410421203444,
1663,,,,,Generative Model,316,3.2860081424705823,
1664,,,,,Generative Model,562,3.0325501376809894,
1665,,,,,Generative Model,1000,0.33869812793665455,
1666,,,,,Generative Model,1778,0.33869812793665455,
1667,,,,,Generative Model,3162,0.33869812793665455,
1668,,,,,Generative Model,5623,0.33869812793665455,
1669,,,,,Generative Model,10000,0.33869812793665455,
1670,,,,,Generative Model,17782,0.2613734605234055,
1671,,,,,Generative Model,31622,0.14986593243288704,
1672,,,,,Generative Model,100,3.5999410421203444,
1673,,,,,Generative Model,177,3.600885739830451,
1674,,,,,Generative Model,316,2.818148237416837,
1675,,,,,Generative Model,562,2.0043661149072434,
1676,,,,,Generative Model,1000,0.4993213928655229,
1677,,,,,Generative Model,1778,0.33869812793665455,
1678,,,,,Generative Model,3162,0.33869812793665455,
1679,,,,,Generative Model,5623,0.33869812793665455,
1680,,,,,Generative Model,10000,0.33869812793665544,
1681,,,,,Generative Model,17782,0.33869812793665455,
1682,,,,,Generative Model,31622,0.2914441645174448,
1683,,,,,Generative Model,100,3.5999410421203444,
1684,,,,,Generative Model,177,3.5999410421203444,
1685,,,,,Generative Model,316,3.46641141889084,
1686,,,,,Generative Model,562,3.091783398477837,
1687,,,,,Generative Model,1000,0.048680983797766864,
1688,,,,,Generative Model,1778,0.33869812793665455,
1689,,,,,Generative Model,3162,0.33869812793665455,
1690,,,,,Generative Model,5623,0.33869812793665455,
1691,,,,,Generative Model,10000,0.33869812793665544,
1692,,,,,Generative Model,17782,0.33019241452119763,
1693,,,,,Generative Model,31622,0.33869812793665455,
1694,,,,,Generative Model,100,3.5999410421203444,
1695,,,,,Generative Model,177,3.496732817291234,
1696,,,,,Generative Model,316,3.0138009767813108,
1697,,,,,Generative Model,562,2.844856916318432,
1698,,,,,Generative Model,1000,0.41552294014617397,
1699,,,,,Generative Model,1778,0.33869812793665455,
1700,,,,,Generative Model,3162,0.33869812793665455,
1701,,,,,Generative Model,5623,0.33869812793665455,
1702,,,,,Generative Model,10000,0.3386981279366563,
1703,,,,,Generative Model,17782,0.2536409937820765,
1704,,,,,Generative Model,31622,0.22027521087065471,
1705,,,,,Generative Model,100,3.565392014464514,
1706,,,,,Generative Model,177,3.5999410421203444,
1707,,,,,Generative Model,316,3.496732817291234,
1708,,,,,Generative Model,562,3.46876186062956,
1709,,,,,Generative Model,1000,0.18492384154145114,
1710,,,,,Generative Model,1778,0.33869812793665455,
1711,,,,,Generative Model,3162,0.33869812793665455,
1712,,,,,Generative Model,5623,0.33869812793665455,
1713,,,,,Generative Model,10000,0.3386981279366563,
1714,,,,,Generative Model,17782,0.24532162500972143,
1715,,,,,Generative Model,31622,0.2861008943268364,
1716,,,,,Generative Model,100,3.5309895821504136,
1717,,,,,Generative Model,177,3.565392014464514,
1718,,,,,Generative Model,316,3.47853395791583,
1719,,,,,Generative Model,562,1.9898175004191492,
1720,,,,,Generative Model,1000,0.5118732136091251,
1721,,,,,Generative Model,1778,0.33869812793665455,
1722,,,,,Generative Model,3162,0.33869812793665455,
1723,,,,,Generative Model,5623,0.33869812793665455,
1724,,,,,Generative Model,10000,0.33869812793665544,
1725,,,,,Generative Model,17782,0.33869812793665455,
1726,,,,,Generative Model,31622,0.28872304380298486,
1727,,,,,Generative Model,100,3.565392014464514,
1728,,,,,Generative Model,177,3.5314504581376394,
1729,,,,,Generative Model,316,3.471545550451564,
1730,,,,,Generative Model,562,2.310982054457834,
1731,,,,,Generative Model,1000,0.5289765878361208,
1732,,,,,Generative Model,1778,0.33869812793665455,
1733,,,,,Generative Model,3162,0.33869812793665455,
1734,,,,,Generative Model,5623,0.33869812793665455,
1735,,,,,Generative Model,10000,0.33869812793665544,
1736,,,,,Generative Model,17782,0.33869812793665544,
1737,,,,,Generative Model,31622,0.33357804487157994,
1738,,,,,Generative Model,100,3.565392014464514,
1739,,,,,Generative Model,177,3.1024663918942963,
1740,,,,,Generative Model,316,3.565392014464514,
1741,,,,,Generative Model,562,3.3260627385422468,
1742,,,,,Generative Model,1000,0.9414338776290387,
1743,,,,,Generative Model,1778,0.33869812793665455,
1744,,,,,Generative Model,3162,0.33869812793665455,
1745,,,,,Generative Model,5623,0.33869812793665455,
1746,,,,,Generative Model,10000,0.33869812793665544,
1747,,,,,Generative Model,17782,0.33869812793665544,
1748,,,,,Generative Model,31622,0.23721694109449087,
1749,,,,,Generative Model,100,3.5999410421203444,
1750,,,,,Generative Model,177,3.5335034251844446,
1751,,,,,Generative Model,316,3.4993248983899483,
1752,,,,,Generative Model,562,3.3659391326112393,
1753,,,,,Generative Model,1000,0.9753674239899457,
1754,,,,,Generative Model,1778,0.33869812793665455,
1755,,,,,Generative Model,3162,0.33869812793665455,
1756,,,,,Generative Model,5623,0.33869812793665455,
1757,,,,,Generative Model,10000,0.33869812793665544,
1758,,,,,Generative Model,17782,0.33012553088981234,
1759,,,,,Generative Model,31622,0.2385059742165896,
1760,,,,,Generative Model,100,3.565392014464514,
1761,,,,,Generative Model,177,3.5999410421203444,
1762,,,,,Generative Model,316,3.5999410421203444,
1763,,,,,Generative Model,562,2.6459374010650913,
1764,,,,,Generative Model,1000,0.0754690102850959,
1765,,,,,Generative Model,1778,0.33869812793665455,
1766,,,,,Generative Model,3162,0.33869812793665455,
1767,,,,,Generative Model,5623,0.33869812793665455,
1768,,,,,Generative Model,10000,0.33869812793665544,
1769,,,,,Generative Model,17782,0.25144700222449323,
1770,,,,,Generative Model,31622,0.23048192764867936,
1771,,,,,Generative Model,100,3.5309895821504136,
1772,,,,,Generative Model,177,3.6002572803597572,
1773,,,,,Generative Model,316,3.338504367899677,
1774,,,,,Generative Model,562,3.385504546228782,
1775,,,,,Generative Model,1000,0.33869812793665455,
1776,,,,,Generative Model,1778,0.33869812793665455,
1777,,,,,Generative Model,3162,0.33869812793665455,
1778,,,,,Generative Model,5623,0.33869812793665455,
1779,,,,,Generative Model,10000,0.3386981279366563,
1780,,,,,Generative Model,17782,0.33869812793665544,
1781,,,,,Generative Model,31622,0.19633699967294538,
1782,,,,,Generative Model,100,3.5999410421203444,
1783,,,,,Generative Model,177,3.496732817291234,
1784,,,,,Generative Model,316,3.5309895821504136,
1785,,,,,Generative Model,562,2.871938829706036,
1786,,,,,Generative Model,1000,0.7038074603300561,
1787,,,,,Generative Model,1778,0.33869812793665455,
1788,,,,,Generative Model,3162,0.33869812793665455,
1789,,,,,Generative Model,5623,0.33869812793665455,
1790,,,,,Generative Model,10000,0.33869812793665544,
1791,,,,,Generative Model,17782,0.3287826660333235,
1792,,,,,Generative Model,31622,0.13893291915166994,
1793,,,,,Generative Model,100,3.5999410421203444,
1794,,,,,Generative Model,177,3.470419188640758,
1795,,,,,Generative Model,316,3.348112140821776,
1796,,,,,Generative Model,562,3.5323383882736294,
1797,,,,,Generative Model,1000,0.33869812793665455,
1798,,,,,Generative Model,1778,0.33869812793665455,
1799,,,,,Generative Model,3162,0.33869812793665455,
1800,,,,,Generative Model,5623,0.33869812793665455,
1801,,,,,Generative Model,10000,0.33869812793665544,
1802,,,,,Generative Model,17782,0.3222140422217561,
1803,,,,,Generative Model,31622,0.23064570964340847,
528,528.0,528.0,1584.0,,RF-UCRL,100,3.6087687851449335,3789.8519735218683
529,529.0,529.0,1585.0,,RF-UCRL,177,3.6093592853402825,3739.633583617253
530,530.0,530.0,1586.0,,RF-UCRL,316,3.623784414075003,3537.294586132372
531,531.0,531.0,1587.0,,RF-UCRL,562,3.6331659741285023,3344.699447152327
532,532.0,532.0,1588.0,,RF-UCRL,1000,3.6492710911986377,2951.539519978887
533,533.0,533.0,1589.0,,RF-UCRL,1778,3.6698825320434647,2576.722785188029
534,534.0,534.0,1590.0,,RF-UCRL,3162,0.3386981279366545,2096.440563541425
535,535.0,535.0,1591.0,,RF-UCRL,5623,2.6198491710298897,1646.5182640816092
536,536.0,536.0,1592.0,,RF-UCRL,10000,0.19159717965419354,1284.1550308649075
537,537.0,537.0,1593.0,,RF-UCRL,17782,0.26734479646747866,926.0696111827838
538,538.0,538.0,1594.0,,RF-UCRL,31622,0.12639370923772342,690.8681170280071
539,539.0,539.0,1595.0,,RF-UCRL,100,3.6087687851449335,3794.629056085194
540,540.0,540.0,1596.0,,RF-UCRL,177,3.6096526705336,3787.948563017915
541,541.0,541.0,1597.0,,RF-UCRL,316,3.621179302270393,3551.854241839047
542,542.0,542.0,1598.0,,RF-UCRL,562,3.6329280359163993,3294.986222019833
543,543.0,543.0,1599.0,,RF-UCRL,1000,3.6479023265922006,3011.890077455539
544,544.0,544.0,1600.0,,RF-UCRL,1778,3.676091401662091,2569.956371968668
545,545.0,545.0,1601.0,,RF-UCRL,3162,2.71361391044478,2073.820751830472
546,546.0,546.0,1602.0,,RF-UCRL,5623,0.2813469355701472,1746.9211023062505
547,547.0,547.0,1603.0,,RF-UCRL,10000,0.2665429404674833,1276.5642351647384
548,548.0,548.0,1604.0,,RF-UCRL,17782,0.1613987790763911,937.6827122193318
549,549.0,549.0,1605.0,,RF-UCRL,31622,0.12546719760019576,690.1793206908158
550,550.0,550.0,1606.0,,RF-UCRL,100,3.6087687851449335,3789.348821838959
551,551.0,551.0,1607.0,,RF-UCRL,177,3.613970078173392,3678.4736283836737
552,552.0,552.0,1608.0,,RF-UCRL,316,3.620426681861788,3569.591306891109
553,553.0,553.0,1609.0,,RF-UCRL,562,3.6237783085588218,3358.338475606345
554,554.0,554.0,1610.0,,RF-UCRL,1000,2.985152574582272,3066.4981688438
555,555.0,555.0,1611.0,,RF-UCRL,1778,2.72670356290482,2499.633737347569
556,556.0,556.0,1612.0,,RF-UCRL,3162,0.3173423195047307,2121.060329298381
557,557.0,557.0,1613.0,,RF-UCRL,5623,1.565374347502024,1807.7421621501278
558,558.0,558.0,1614.0,,RF-UCRL,10000,0.2633833724614143,1261.5117582297812
559,559.0,559.0,1615.0,,RF-UCRL,17782,0.2327666579403709,930.3915483655968
560,560.0,560.0,1616.0,,RF-UCRL,31622,0.2205337465901387,691.026176891953
561,561.0,561.0,1617.0,,RF-UCRL,100,3.600257280359757,3906.255297580619
562,562.0,562.0,1618.0,,RF-UCRL,177,3.6099448228661837,3715.3681282731336
563,563.0,563.0,1619.0,,RF-UCRL,316,3.619361279142773,3536.4653268389393
564,564.0,564.0,1620.0,,RF-UCRL,562,3.6333198784252323,3326.3036415306146
565,565.0,565.0,1621.0,,RF-UCRL,1000,3.6502558769677433,2915.745777191359
566,566.0,566.0,1622.0,,RF-UCRL,1778,3.6698050205396537,2536.0750093496586
567,567.0,567.0,1623.0,,RF-UCRL,3162,2.698846666605544,2133.194931320393
568,568.0,568.0,1624.0,,RF-UCRL,5623,0.2966900725352244,1679.4242911850542
569,569.0,569.0,1625.0,,RF-UCRL,10000,0.20453817659046614,1286.6942200790966
570,570.0,570.0,1626.0,,RF-UCRL,17782,0.2253017084320565,928.8961015866644
571,571.0,571.0,1627.0,,RF-UCRL,31622,0.16570265582358654,690.4506443181929
572,572.0,572.0,1628.0,,RF-UCRL,100,3.6087687851449335,3906.892393162157
573,573.0,573.0,1629.0,,RF-UCRL,177,3.6093592853402825,3683.0194749114094
574,574.0,574.0,1630.0,,RF-UCRL,316,3.6222789137952063,3452.9791973429424
575,575.0,575.0,1631.0,,RF-UCRL,562,3.6322542072362114,3314.9123444044612
576,576.0,576.0,1632.0,,RF-UCRL,1000,3.6479965536180585,3022.6224752325043
577,577.0,577.0,1633.0,,RF-UCRL,1778,3.1362569496033315,2644.325328999125
578,578.0,578.0,1634.0,,RF-UCRL,3162,1.911278098409042,2129.6461203947824
579,579.0,579.0,1635.0,,RF-UCRL,5623,0.3140580994767235,1672.7299180679581
580,580.0,580.0,1636.0,,RF-UCRL,10000,0.2839589331134049,1287.5952152359055
581,581.0,581.0,1637.0,,RF-UCRL,17782,0.17775745740613005,925.1139578070853
582,582.0,582.0,1638.0,,RF-UCRL,31622,0.14151172885059934,691.0265789753847
583,583.0,583.0,1639.0,,RF-UCRL,100,3.6005721767653784,3906.892393162157
584,584.0,584.0,1640.0,,RF-UCRL,177,3.6102357500634943,3668.2287229967774
585,585.0,585.0,1641.0,,RF-UCRL,316,3.619092157544904,3576.486627632658
586,586.0,586.0,1642.0,,RF-UCRL,562,3.632093795113435,3348.5569634846393
587,587.0,587.0,1643.0,,RF-UCRL,1000,0.3386981279366545,3030.575989691209
588,588.0,588.0,1644.0,,RF-UCRL,1778,3.671240226354207,2553.883269255207
589,589.0,589.0,1645.0,,RF-UCRL,3162,3.6950757795180933,2110.8203001885418
590,590.0,590.0,1646.0,,RF-UCRL,5623,0.3149844504713157,1662.9609089039322
591,591.0,591.0,1647.0,,RF-UCRL,10000,0.29058474783415056,1282.8646336773195
592,592.0,592.0,1648.0,,RF-UCRL,17782,0.2388525569706709,928.2400628208226
593,593.0,593.0,1649.0,,RF-UCRL,31622,0.12011732863993485,690.7264438046394
594,594.0,594.0,1650.0,,RF-UCRL,100,3.6087687851449335,3744.950311450804
595,595.0,595.0,1651.0,,RF-UCRL,177,3.610795663436173,3625.446888889051
596,596.0,596.0,1652.0,,RF-UCRL,316,3.6196292855124974,3545.699109117504
597,597.0,597.0,1653.0,,RF-UCRL,562,3.634400551742074,3257.3205625247774
598,598.0,598.0,1654.0,,RF-UCRL,1000,3.6482814805828734,3015.469109070887
599,599.0,599.0,1655.0,,RF-UCRL,1778,3.667420273403188,2556.692336158898
600,600.0,600.0,1656.0,,RF-UCRL,3162,2.6766199811786926,2143.6373323466823
601,601.0,601.0,1657.0,,RF-UCRL,5623,1.900608704887064,1688.9583986231369
602,602.0,602.0,1658.0,,RF-UCRL,10000,0.2876262555073432,1277.253289537166
603,603.0,603.0,1659.0,,RF-UCRL,17782,0.23899961899096625,927.467527985894
604,604.0,604.0,1660.0,,RF-UCRL,31622,0.10607615762788347,690.5282509429213
605,605.0,605.0,1661.0,,RF-UCRL,100,3.5999410421203444,3902.7474694237603
606,606.0,606.0,1662.0,,RF-UCRL,177,3.6093592853402825,3705.7649984786876
607,607.0,607.0,1663.0,,RF-UCRL,316,3.6201619800672336,3619.507543478511
608,608.0,608.0,1664.0,,RF-UCRL,562,3.6327949235388526,3268.3832667157094
609,609.0,609.0,1665.0,,RF-UCRL,1000,3.647824094041444,2919.0541300661944
610,610.0,610.0,1666.0,,RF-UCRL,1778,1.2569556833986568,2561.418991335331
611,611.0,611.0,1667.0,,RF-UCRL,3162,1.2506872452602351,2150.328080983695
612,612.0,612.0,1668.0,,RF-UCRL,5623,0.3087240622573755,1822.7853775430826
613,613.0,613.0,1669.0,,RF-UCRL,10000,0.2705899131782936,1272.262984567218
614,614.0,614.0,1670.0,,RF-UCRL,17782,0.1876558406132656,928.7831917922307
615,615.0,615.0,1671.0,,RF-UCRL,31622,0.14970885868719108,690.3478423233447
616,616.0,616.0,1672.0,,RF-UCRL,100,3.609064659495976,3901.4163355920978
617,617.0,617.0,1673.0,,RF-UCRL,177,3.6126706341415007,3677.187765481368
618,618.0,618.0,1674.0,,RF-UCRL,316,3.612241786258097,3646.532426243701
619,619.0,619.0,1675.0,,RF-UCRL,562,3.6313370268549217,3424.3637900511285
620,620.0,620.0,1676.0,,RF-UCRL,1000,3.6455165922856856,3013.0629842051812
621,621.0,621.0,1677.0,,RF-UCRL,1778,2.7566395603676135,2712.0652162670576
622,622.0,622.0,1678.0,,RF-UCRL,3162,1.8884356824951023,2126.9123041162884
623,623.0,623.0,1679.0,,RF-UCRL,5623,0.3184277239832247,1656.0943984997812
624,624.0,624.0,1680.0,,RF-UCRL,10000,0.24708014161812786,1280.614259354176
625,625.0,625.0,1681.0,,RF-UCRL,17782,0.20243636082538474,933.392885907522
626,626.0,626.0,1682.0,,RF-UCRL,31622,0.13904430580465954,689.7861790156147
627,627.0,627.0,1683.0,,RF-UCRL,100,3.609064659495976,3906.892393162157
628,628.0,628.0,1684.0,,RF-UCRL,177,3.6099448228661837,3744.950311450804
629,629.0,629.0,1685.0,,RF-UCRL,316,3.6196292855124974,3560.77465615387
630,630.0,630.0,1686.0,,RF-UCRL,562,2.7724927073190333,3327.030932179272
631,631.0,631.0,1687.0,,RF-UCRL,1000,3.651220323987628,2989.771346095998
632,632.0,632.0,1688.0,,RF-UCRL,1778,2.787110449691243,2579.661711657978
633,633.0,633.0,1689.0,,RF-UCRL,3162,2.713232504385781,2288.8544243295746
634,634.0,634.0,1690.0,,RF-UCRL,5623,0.28721048500568225,1664.4267417361468
635,635.0,635.0,1691.0,,RF-UCRL,10000,0.2824001609537468,1275.5409206058935
636,636.0,636.0,1692.0,,RF-UCRL,17782,0.2354641297857172,929.0865008272684
637,637.0,637.0,1693.0,,RF-UCRL,31622,0.2122179426487492,691.2545907235885
638,638.0,638.0,1694.0,,RF-UCRL,100,3.6087687851449335,3789.9684049468988
639,639.0,639.0,1695.0,,RF-UCRL,177,3.6093592853402825,3739.693089709491
640,640.0,640.0,1696.0,,RF-UCRL,316,0.232376710243432,3622.4920782112313
641,641.0,641.0,1697.0,,RF-UCRL,562,3.632129736462899,3298.592724057481
642,642.0,642.0,1698.0,,RF-UCRL,1000,3.648126513759249,3034.908209293148
643,643.0,643.0,1699.0,,RF-UCRL,1778,3.668761244548127,2570.5562340190704
644,644.0,644.0,1700.0,,RF-UCRL,3162,2.7016803732433443,2106.054599096968
645,645.0,645.0,1701.0,,RF-UCRL,5623,0.28101541861850565,1688.4318407348403
646,646.0,646.0,1702.0,,RF-UCRL,10000,0.2939464008614041,1266.6202639181308
647,647.0,647.0,1703.0,,RF-UCRL,17782,0.2557887968630985,927.8196817874692
648,648.0,648.0,1704.0,,RF-UCRL,31622,0.21651997762465625,691.1588823156793
649,649.0,649.0,1705.0,,RF-UCRL,100,3.6087687851449335,3906.892393162157
650,650.0,650.0,1706.0,,RF-UCRL,177,3.609064659495976,3791.1600460904087
651,651.0,651.0,1707.0,,RF-UCRL,316,3.619361279142773,3594.2475767125798
652,652.0,652.0,1708.0,,RF-UCRL,562,3.622709688566229,3404.884167210696
653,653.0,653.0,1709.0,,RF-UCRL,1000,3.6467331847877715,3022.2970851925293
654,654.0,654.0,1710.0,,RF-UCRL,1778,2.7625710494584013,2591.776522793177
655,655.0,655.0,1711.0,,RF-UCRL,3162,0.3017167652607511,2168.9998446311647
656,656.0,656.0,1712.0,,RF-UCRL,5623,0.31503166461372833,1675.5879656128132
657,657.0,657.0,1713.0,,RF-UCRL,10000,0.2791048531093332,1270.5460939145453
658,658.0,658.0,1714.0,,RF-UCRL,17782,0.20321551999904,932.0544008438504
659,659.0,659.0,1715.0,,RF-UCRL,31622,0.09448035640311804,689.90386799871
660,660.0,660.0,1716.0,,RF-UCRL,100,3.6087687851449335,3903.695438284679
661,661.0,661.0,1717.0,,RF-UCRL,177,3.6093592853402825,3687.547511726471
662,662.0,662.0,1718.0,,RF-UCRL,316,3.6193863272398032,3589.1037219133837
663,663.0,663.0,1719.0,,RF-UCRL,562,3.633094612422477,3330.491880304507
664,664.0,664.0,1720.0,,RF-UCRL,1000,3.6469200291791366,2957.3917271350047
665,665.0,665.0,1721.0,,RF-UCRL,1778,2.9373479252175065,2576.497914963985
666,666.0,666.0,1722.0,,RF-UCRL,3162,1.9344241258331445,2113.397532182086
667,667.0,667.0,1723.0,,RF-UCRL,5623,2.7054300839739724,1655.9318132395865
668,668.0,668.0,1724.0,,RF-UCRL,10000,0.21466067649040488,1266.860647253641
669,669.0,669.0,1725.0,,RF-UCRL,17782,0.18921500572794114,926.8915979688968
670,670.0,670.0,1726.0,,RF-UCRL,31622,0.22229653774973013,690.5735078795133
671,671.0,671.0,1727.0,,RF-UCRL,100,3.609064659495976,3790.040034095415
672,672.0,672.0,1728.0,,RF-UCRL,177,3.6087687851449335,3790.210114090052
673,673.0,673.0,1729.0,,RF-UCRL,316,3.620144181437319,3546.326887939625
674,674.0,674.0,1730.0,,RF-UCRL,562,3.6332421760758136,3334.46533463035
675,675.0,675.0,1731.0,,RF-UCRL,1000,3.6474897942218094,2985.4686044206464
676,676.0,676.0,1732.0,,RF-UCRL,1778,3.674090991176538,2587.806399035529
677,677.0,677.0,1733.0,,RF-UCRL,3162,2.69891378887538,2162.585341289181
678,678.0,678.0,1734.0,,RF-UCRL,5623,0.32831644338031785,1661.2924752035879
679,679.0,679.0,1735.0,,RF-UCRL,10000,0.2820706119379328,1274.9215120508147
680,680.0,680.0,1736.0,,RF-UCRL,17782,0.2018497255833416,931.6247518995664
681,681.0,681.0,1737.0,,RF-UCRL,31622,0.20679482774886715,692.6824154800888
682,682.0,682.0,1738.0,,RF-UCRL,100,3.6087687851449335,3906.892393162157
683,683.0,683.0,1739.0,,RF-UCRL,177,3.6093592853402825,3790.888562956986
684,684.0,684.0,1740.0,,RF-UCRL,316,3.620408960795939,3491.6512902421864
685,685.0,685.0,1741.0,,RF-UCRL,562,3.6337335506637056,3273.37248235789
686,686.0,686.0,1742.0,,RF-UCRL,1000,3.648682174685803,3034.6514746673065
687,687.0,687.0,1743.0,,RF-UCRL,1778,3.6739424796678835,2568.999585327044
688,688.0,688.0,1744.0,,RF-UCRL,3162,0.33869812793665544,2109.963897218901
689,689.0,689.0,1745.0,,RF-UCRL,5623,0.25721717527047305,1692.2795739293579
690,690.0,690.0,1746.0,,RF-UCRL,10000,0.2914873750231224,1282.3456446825112
691,691.0,691.0,1747.0,,RF-UCRL,17782,0.2358751927870215,927.7776989725032
692,692.0,692.0,1748.0,,RF-UCRL,31622,0.14089260876403786,691.6367908457972
693,693.0,693.0,1749.0,,RF-UCRL,100,3.5999410421203444,3903.5178307961933
694,694.0,694.0,1750.0,,RF-UCRL,177,3.6093592853402825,3737.701814756742
695,695.0,695.0,1751.0,,RF-UCRL,316,3.620226638171432,3543.378244987293
696,696.0,696.0,1752.0,,RF-UCRL,562,3.6320053922068185,3291.1616208030987
697,697.0,697.0,1753.0,,RF-UCRL,1000,3.0953554167344293,2969.4134226822607
698,698.0,698.0,1754.0,,RF-UCRL,1778,3.6706589705686086,2609.233736145603
699,699.0,699.0,1755.0,,RF-UCRL,3162,0.3002363670235719,2115.1957305199285
700,700.0,700.0,1756.0,,RF-UCRL,5623,0.2803790116932645,1673.1820366130787
701,701.0,701.0,1757.0,,RF-UCRL,10000,0.2899556931098073,1266.6736803828787
702,702.0,702.0,1758.0,,RF-UCRL,17782,0.24835680557332074,936.3868188918996
703,703.0,703.0,1759.0,,RF-UCRL,31622,0.2368672190988699,690.4042835618387
704,704.0,704.0,1760.0,,RF-UCRL,100,3.600257280359757,3903.592978581419
705,705.0,705.0,1761.0,,RF-UCRL,177,3.6099448228661837,3733.322133196452
706,706.0,706.0,1762.0,,RF-UCRL,316,3.619361279142773,3530.2794267779736
707,707.0,707.0,1763.0,,RF-UCRL,562,3.6222326570982437,3406.5649537699683
708,708.0,708.0,1764.0,,RF-UCRL,1000,3.647039035279669,2985.731314152145
709,709.0,709.0,1765.0,,RF-UCRL,1778,3.1711691919621767,2505.774263038757
710,710.0,710.0,1766.0,,RF-UCRL,3162,2.694227606051845,2127.1854255631893
711,711.0,711.0,1767.0,,RF-UCRL,5623,2.638743162106129,1748.5788740596488
712,712.0,712.0,1768.0,,RF-UCRL,10000,0.2178439680224864,1319.612962704557
713,713.0,713.0,1769.0,,RF-UCRL,17782,0.26095039697291034,926.7888107651646
714,714.0,714.0,1770.0,,RF-UCRL,31622,0.21654031387289896,689.2020067181318
715,715.0,715.0,1771.0,,RF-UCRL,100,3.5999410421203444,3903.528879135345
716,716.0,716.0,1772.0,,RF-UCRL,177,3.6093592853402825,3737.767605186408
717,717.0,717.0,1773.0,,RF-UCRL,316,3.621422425625767,3534.717043695585
718,718.0,718.0,1774.0,,RF-UCRL,562,3.631814006865534,3305.6310461694648
719,719.0,719.0,1775.0,,RF-UCRL,1000,3.646977556837244,2961.974613296782
720,720.0,720.0,1776.0,,RF-UCRL,1778,3.666615568714496,2588.0978105873346
721,721.0,721.0,1777.0,,RF-UCRL,3162,1.5702305884505459,2189.4867099127773
722,722.0,722.0,1778.0,,RF-UCRL,5623,0.2884251731561238,1679.9241021635596
723,723.0,723.0,1779.0,,RF-UCRL,10000,0.3061028517742943,1353.8658218430467
724,724.0,724.0,1780.0,,RF-UCRL,17782,0.2320047669267451,924.5887089537732
725,725.0,725.0,1781.0,,RF-UCRL,31622,0.1148346940454843,691.0532599307454
726,726.0,726.0,1782.0,,RF-UCRL,100,3.600257280359757,3903.567445768049
727,727.0,727.0,1783.0,,RF-UCRL,177,3.6093592853402825,3789.9396296919613
728,728.0,728.0,1784.0,,RF-UCRL,316,3.619361279142773,3571.2911231168237
729,729.0,729.0,1785.0,,RF-UCRL,562,3.6325022538060048,3294.83529556517
730,730.0,730.0,1786.0,,RF-UCRL,1000,3.647634405547224,2976.543661057019
731,731.0,731.0,1787.0,,RF-UCRL,1778,3.672384191353677,2560.338104811004
732,732.0,732.0,1788.0,,RF-UCRL,3162,2.667357470375644,2118.512717785554
733,733.0,733.0,1789.0,,RF-UCRL,5623,0.3084430373488396,1713.625287979502
734,734.0,734.0,1790.0,,RF-UCRL,10000,0.18275552036504816,1273.6400551249228
735,735.0,735.0,1791.0,,RF-UCRL,17782,0.2507955293322537,929.9923471658873
736,736.0,736.0,1792.0,,RF-UCRL,31622,0.1946813128013289,690.4117962160904
737,737.0,737.0,1793.0,,RF-UCRL,100,3.5999410421203444,3903.201004978855
738,738.0,738.0,1794.0,,RF-UCRL,177,3.6093592853402825,3786.6317596467047
739,739.0,739.0,1795.0,,RF-UCRL,316,3.619361279142773,3619.502358456248
740,740.0,740.0,1796.0,,RF-UCRL,562,3.6340549552424815,3247.4045712015477
741,741.0,741.0,1797.0,,RF-UCRL,1000,2.894746438512248,2975.2425744280345
742,742.0,742.0,1798.0,,RF-UCRL,1778,3.668181504474672,2592.656305567952
743,743.0,743.0,1799.0,,RF-UCRL,3162,0.7627217096180567,2137.685720557017
744,744.0,744.0,1800.0,,RF-UCRL,5623,1.3820450732250609,1726.091405025752
745,745.0,745.0,1801.0,,RF-UCRL,10000,0.256750380941265,1286.6139673265372
746,746.0,746.0,1802.0,,RF-UCRL,17782,0.23488019535504145,929.4451180820042
747,747.0,747.0,1803.0,,RF-UCRL,31622,0.1633275076316254,693.4993612952907
748,748.0,748.0,1804.0,,RF-UCRL,100,3.5999410421203444,3903.183753238539
749,749.0,749.0,1805.0,,RF-UCRL,177,2.929402406030563,3740.8828793588777
750,750.0,750.0,1806.0,,RF-UCRL,316,3.620223813158295,3533.103717546943
751,751.0,751.0,1807.0,,RF-UCRL,562,3.624469782465295,3334.310425800481
752,752.0,752.0,1808.0,,RF-UCRL,1000,3.646883529519045,3037.1268379635685
753,753.0,753.0,1809.0,,RF-UCRL,1778,2.7537310373163244,2539.4783337875133
754,754.0,754.0,1810.0,,RF-UCRL,3162,2.713325257304937,2126.904454589535
755,755.0,755.0,1811.0,,RF-UCRL,5623,0.27210120289225825,1717.8803832399833
756,756.0,756.0,1812.0,,RF-UCRL,10000,0.2971487339344896,1273.9853570377209
757,757.0,757.0,1813.0,,RF-UCRL,17782,0.2225164992976798,928.0587618931528
758,758.0,758.0,1814.0,,RF-UCRL,31622,0.22338543077493256,690.846378551195
759,759.0,759.0,1815.0,,RF-UCRL,100,3.5999410421203444,3903.320742454191
760,760.0,760.0,1816.0,,RF-UCRL,177,3.6099448228661837,3668.786460797599
761,761.0,761.0,1817.0,,RF-UCRL,316,3.61882191377294,3553.87132384558
762,762.0,762.0,1818.0,,RF-UCRL,562,3.6317724280322468,3349.467590155456
763,763.0,763.0,1819.0,,RF-UCRL,1000,3.655732368002629,3004.973077215687
764,764.0,764.0,1820.0,,RF-UCRL,1778,3.673806388412944,2588.3347628548267
765,765.0,765.0,1821.0,,RF-UCRL,3162,0.258620508920409,2134.0752817099933
766,766.0,766.0,1822.0,,RF-UCRL,5623,0.2967361822563368,1680.4417239068669
767,767.0,767.0,1823.0,,RF-UCRL,10000,0.25953248953972663,1345.8378291152994
768,768.0,768.0,1824.0,,RF-UCRL,17782,0.18979295382714634,929.5829781722923
769,769.0,769.0,1825.0,,RF-UCRL,31622,0.17279447453379415,691.5007111240668
770,770.0,770.0,1826.0,,RF-UCRL,100,3.600257280359757,3903.267039830851
771,771.0,771.0,1827.0,,RF-UCRL,177,3.609064659495976,3789.970253094709
772,772.0,772.0,1828.0,,RF-UCRL,316,3.6199789543176077,3571.759939842133
773,773.0,773.0,1829.0,,RF-UCRL,562,3.62320042790578,3377.1109200065002
774,774.0,774.0,1830.0,,RF-UCRL,1000,2.789901533671691,2963.852176377156
775,775.0,775.0,1831.0,,RF-UCRL,1778,3.6704883565461537,2562.733484870707
776,776.0,776.0,1832.0,,RF-UCRL,3162,2.8459090707035286,2134.244742659548
777,777.0,777.0,1833.0,,RF-UCRL,5623,2.63573945917803,1657.4590220483594
778,778.0,778.0,1834.0,,RF-UCRL,10000,0.29474836602973964,1274.846055948656
779,779.0,779.0,1835.0,,RF-UCRL,17782,0.21999982129540066,930.2190022360104
780,780.0,780.0,1836.0,,RF-UCRL,31622,0.23554804652337105,690.9317197294321
781,781.0,781.0,1837.0,,RF-UCRL,100,3.600257280359757,3903.403703950523
782,782.0,782.0,1838.0,,RF-UCRL,177,3.618550540823408,3662.173449662418
783,783.0,783.0,1839.0,,RF-UCRL,316,3.619896183543098,3552.5695855282124
784,784.0,784.0,1840.0,,RF-UCRL,562,3.632774608623256,3303.2794225709563
785,785.0,785.0,1841.0,,RF-UCRL,1000,3.6462014018611835,3007.064805089855
786,786.0,786.0,1842.0,,RF-UCRL,1778,0.3121177735133487,2533.863609527434
787,787.0,787.0,1843.0,,RF-UCRL,3162,0.09535554948174862,2118.132272517111
788,788.0,788.0,1844.0,,RF-UCRL,5623,0.3119071825158488,1768.6175859504724
789,789.0,789.0,1845.0,,RF-UCRL,10000,0.20518464457613605,1314.0985477563554
790,790.0,790.0,1846.0,,RF-UCRL,17782,0.2811251604899483,925.220975889196
791,791.0,791.0,1847.0,,RF-UCRL,31622,0.18608117449810446,691.5537663514187
792,792.0,792.0,1848.0,,RF-UCRL,100,3.6087687851449335,3794.629056085194
793,793.0,793.0,1849.0,,RF-UCRL,177,3.6113807700816913,3666.219885565957
794,794.0,794.0,1850.0,,RF-UCRL,316,2.749329852719041,3576.419600219137
795,795.0,795.0,1851.0,,RF-UCRL,562,3.632479477843943,3331.712135766524
796,796.0,796.0,1852.0,,RF-UCRL,1000,3.6496557343935687,2971.907951718986
797,797.0,797.0,1853.0,,RF-UCRL,1778,3.667155579154169,2602.893284678541
798,798.0,798.0,1854.0,,RF-UCRL,3162,0.3386981279366545,2129.115192247073
799,799.0,799.0,1855.0,,RF-UCRL,5623,0.2684177602553972,1683.2668407241074
800,800.0,800.0,1856.0,,RF-UCRL,10000,0.28757741970183703,1278.9097922846795
801,801.0,801.0,1857.0,,RF-UCRL,17782,0.2455480307590099,929.7252825405233
802,802.0,802.0,1858.0,,RF-UCRL,31622,0.1937164103845168,692.8558499114014
803,803.0,803.0,1859.0,,RF-UCRL,100,3.600257280359757,3902.921928365849
804,804.0,804.0,1860.0,,RF-UCRL,177,3.6087687851449335,3740.068423408801
805,805.0,805.0,1861.0,,RF-UCRL,316,2.8249064835336344,3594.061485565814
806,806.0,806.0,1862.0,,RF-UCRL,562,3.627949007764674,3266.1343264571974
807,807.0,807.0,1863.0,,RF-UCRL,1000,3.6521385928984063,2923.60462008112
808,808.0,808.0,1864.0,,RF-UCRL,1778,3.6678457462557326,2613.6850687369197
809,809.0,809.0,1865.0,,RF-UCRL,3162,0.9863463431582488,2106.6330235764653
810,810.0,810.0,1866.0,,RF-UCRL,5623,0.2548330365791247,1659.9758354889627
811,811.0,811.0,1867.0,,RF-UCRL,10000,0.22233897507281952,1285.5028711969373
812,812.0,812.0,1868.0,,RF-UCRL,17782,0.2417989404108476,954.1426613981737
813,813.0,813.0,1869.0,,RF-UCRL,31622,0.1678086366371616,690.1050890120027
814,814.0,814.0,1870.0,,RF-UCRL,100,3.6087687851449335,3789.7303880972054
815,815.0,815.0,1871.0,,RF-UCRL,177,3.6093592853402825,3744.950311450804
816,816.0,816.0,1872.0,,RF-UCRL,316,3.620426681861788,3593.7820941045784
817,817.0,817.0,1873.0,,RF-UCRL,562,3.1982095440166605,3293.434214059114
818,818.0,818.0,1874.0,,RF-UCRL,1000,3.6482122813434192,3001.380047004121
819,819.0,819.0,1875.0,,RF-UCRL,1778,3.6652644203110487,2608.830873193675
820,820.0,820.0,1876.0,,RF-UCRL,3162,1.292285968421346,2143.888841635276
821,821.0,821.0,1877.0,,RF-UCRL,5623,0.3031914052832776,1669.9439450688587
822,822.0,822.0,1878.0,,RF-UCRL,10000,0.28098269149034794,1280.9749275336762
823,823.0,823.0,1879.0,,RF-UCRL,17782,0.1951604964781617,930.331080420314
824,824.0,824.0,1880.0,,RF-UCRL,31622,0.14630588960715585,691.5845350082608
825,825.0,825.0,1881.0,,RF-UCRL,100,3.6087687851449335,3792.9143078794928
826,826.0,826.0,1882.0,,RF-UCRL,177,3.6099448228661837,3695.201896210633
827,827.0,827.0,1883.0,,RF-UCRL,316,3.619878306838759,3612.061685470386
828,828.0,828.0,1884.0,,RF-UCRL,562,3.632161594855981,3355.590432618001
829,829.0,829.0,1885.0,,RF-UCRL,1000,3.648913082379511,2976.090622575553
830,830.0,830.0,1886.0,,RF-UCRL,1778,2.8596812599321733,2584.671851231649
831,831.0,831.0,1887.0,,RF-UCRL,3162,2.698070785066629,2100.058451124231
832,832.0,832.0,1888.0,,RF-UCRL,5623,2.6357212814367053,1683.0863223509305
833,833.0,833.0,1889.0,,RF-UCRL,10000,0.2494131977208793,1302.0631112569956
834,834.0,834.0,1890.0,,RF-UCRL,17782,0.17431857439425702,929.4791424530597
835,835.0,835.0,1891.0,,RF-UCRL,31622,0.1913948862176711,691.5161210647854
836,836.0,836.0,1892.0,,RF-UCRL,100,3.609064659495976,3794.629056085194
837,837.0,837.0,1893.0,,RF-UCRL,177,3.6096526705336,3740.6291621325295
838,838.0,838.0,1894.0,,RF-UCRL,316,3.620426681861788,3524.969684574621
839,839.0,839.0,1895.0,,RF-UCRL,562,3.63165768898261,3306.366595451421
840,840.0,840.0,1896.0,,RF-UCRL,1000,2.771374398817025,3023.3568399078035
841,841.0,841.0,1897.0,,RF-UCRL,1778,3.669533825834952,2576.8726225769847
842,842.0,842.0,1898.0,,RF-UCRL,3162,2.697031673504206,2103.6392285519014
843,843.0,843.0,1899.0,,RF-UCRL,5623,0.2314162247540068,1623.3598322468827
844,844.0,844.0,1900.0,,RF-UCRL,10000,0.28908696977753623,1388.0426290707376
845,845.0,845.0,1901.0,,RF-UCRL,17782,0.278636571737422,928.9049577334036
846,846.0,846.0,1902.0,,RF-UCRL,31622,0.20315264013459888,690.9227664383194
847,847.0,847.0,1903.0,,RF-UCRL,100,3.609064659495976,3786.986893351017
848,848.0,848.0,1904.0,,RF-UCRL,177,3.6111916206493406,3690.518862145982
849,849.0,849.0,1905.0,,RF-UCRL,316,3.619092157544904,3577.1776126594627
850,850.0,850.0,1906.0,,RF-UCRL,562,3.6331252888150174,3378.2528726139208
851,851.0,851.0,1907.0,,RF-UCRL,1000,3.6520970171747846,2900.899987590165
852,852.0,852.0,1908.0,,RF-UCRL,1778,3.6679616380207922,2643.2022444923377
853,853.0,853.0,1909.0,,RF-UCRL,3162,1.2490585446320588,2175.1794484587444
854,854.0,854.0,1910.0,,RF-UCRL,5623,1.3751766020985805,1679.9254865705054
855,855.0,855.0,1911.0,,RF-UCRL,10000,0.2671049316811822,1353.6970585275603
856,856.0,856.0,1912.0,,RF-UCRL,17782,0.2034370003053625,931.2230766231093
857,857.0,857.0,1913.0,,RF-UCRL,31622,0.17054077106010904,691.5807918214928
858,858.0,858.0,1914.0,,RF-UCRL,100,3.5999410421203444,3903.287076389522
859,859.0,859.0,1915.0,,RF-UCRL,177,3.609064659495976,3737.0674436301533
860,860.0,860.0,1916.0,,RF-UCRL,316,3.6203208814442367,3532.760072873289
861,861.0,861.0,1917.0,,RF-UCRL,562,3.630847999964813,3371.9935077067494
862,862.0,862.0,1918.0,,RF-UCRL,1000,3.649186550582715,2983.552743523388
863,863.0,863.0,1919.0,,RF-UCRL,1778,3.6655647075860167,2556.776974353002
864,864.0,864.0,1920.0,,RF-UCRL,3162,2.770390018800546,2144.973816298508
865,865.0,865.0,1921.0,,RF-UCRL,5623,2.707538061666966,1794.646716190448
866,866.0,866.0,1922.0,,RF-UCRL,10000,0.2282826448839965,1277.2484713984675
867,867.0,867.0,1923.0,,RF-UCRL,17782,0.23825447893369625,932.6652988924943
868,868.0,868.0,1924.0,,RF-UCRL,31622,0.21490242315830432,690.3646419116612
869,869.0,869.0,1925.0,,RF-UCRL,100,3.6087687851449335,3789.4161488606596
870,870.0,870.0,1926.0,,RF-UCRL,177,3.6096526705336,3736.7307603022387
871,871.0,871.0,1927.0,,RF-UCRL,316,3.6196292855124974,3608.8919388148292
872,872.0,872.0,1928.0,,RF-UCRL,562,3.632829057726605,3269.0936887791413
873,873.0,873.0,1929.0,,RF-UCRL,1000,3.647309036789608,3006.392996088197
874,874.0,874.0,1930.0,,RF-UCRL,1778,3.6660411486053563,2602.5906332641466
875,875.0,875.0,1931.0,,RF-UCRL,3162,1.9156838804005831,2099.519856219481
876,876.0,876.0,1932.0,,RF-UCRL,5623,0.286605914592037,1778.573752760639
877,877.0,877.0,1933.0,,RF-UCRL,10000,0.20778385955725964,1305.1243958658538
878,878.0,878.0,1934.0,,RF-UCRL,17782,0.16725524764856606,930.3914110639156
879,879.0,879.0,1935.0,,RF-UCRL,31622,0.1564177535755964,690.571047348666
880,880.0,880.0,1936.0,,RF-UCRL,100,3.6087687851449335,3904.351366883089
881,881.0,881.0,1937.0,,RF-UCRL,177,3.6105254597868486,3735.6065609365132
882,882.0,882.0,1938.0,,RF-UCRL,316,3.611101257140233,3643.9836987660437
883,883.0,883.0,1939.0,,RF-UCRL,562,3.633786931933885,3244.101421713824
884,884.0,884.0,1940.0,,RF-UCRL,1000,3.648193025588194,3053.5503785800706
885,885.0,885.0,1941.0,,RF-UCRL,1778,3.6692061097353967,2534.274349222641
886,886.0,886.0,1942.0,,RF-UCRL,3162,1.935534798545044,2150.416040048168
887,887.0,887.0,1943.0,,RF-UCRL,5623,1.2447354135829831,1677.4680735557295
888,888.0,888.0,1944.0,,RF-UCRL,10000,0.2777087802224369,1280.1189640619714
889,889.0,889.0,1945.0,,RF-UCRL,17782,0.2371886301745633,930.0198766879973
890,890.0,890.0,1946.0,,RF-UCRL,31622,0.16271305889001608,692.6480494613286
891,891.0,891.0,1947.0,,RF-UCRL,100,3.609064659495976,3787.409143918247
892,892.0,892.0,1948.0,,RF-UCRL,177,3.6096526705336,3737.088293991651
893,893.0,893.0,1949.0,,RF-UCRL,316,3.6196292855124974,3544.0027418566333
894,894.0,894.0,1950.0,,RF-UCRL,562,3.6259749136764783,3375.2197221608253
895,895.0,895.0,1951.0,,RF-UCRL,1000,3.64724057698461,2997.983391277353
896,896.0,896.0,1952.0,,RF-UCRL,1778,1.947010707140376,2561.2021455164445
897,897.0,897.0,1953.0,,RF-UCRL,3162,1.5548776385379486,2133.4724135055885
898,898.0,898.0,1954.0,,RF-UCRL,5623,0.2788440114296882,1669.999846708483
899,899.0,899.0,1955.0,,RF-UCRL,10000,0.2914747289204516,1305.6201449400735
900,900.0,900.0,1956.0,,RF-UCRL,17782,0.2840383964588207,928.336465131874
901,901.0,901.0,1957.0,,RF-UCRL,31622,0.14522080679975913,691.6208859252246
902,902.0,902.0,1958.0,,RF-UCRL,100,3.6087687851449335,3906.892393162157
903,903.0,903.0,1959.0,,RF-UCRL,177,3.6093592853402825,3715.3681282731336
904,904.0,904.0,1960.0,,RF-UCRL,316,3.620408960795939,3513.919622448748
905,905.0,905.0,1961.0,,RF-UCRL,562,1.9704789286627842,3327.6335265889115
906,906.0,906.0,1962.0,,RF-UCRL,1000,3.647316868645918,3093.446126725976
907,907.0,907.0,1963.0,,RF-UCRL,1778,2.7561948992637246,2531.815074625198
908,908.0,908.0,1964.0,,RF-UCRL,3162,2.7439351686135334,2213.120259887996
909,909.0,909.0,1965.0,,RF-UCRL,5623,0.3118725223065666,1670.803371675381
910,910.0,910.0,1966.0,,RF-UCRL,10000,0.28760448158500074,1289.2519337329472
911,911.0,911.0,1967.0,,RF-UCRL,17782,0.2308994292012989,926.5386629661607
912,912.0,912.0,1968.0,,RF-UCRL,31622,0.17841706248899225,691.8670027059859
913,913.0,913.0,1969.0,,RF-UCRL,100,3.609064659495976,3794.629056085194
914,914.0,914.0,1970.0,,RF-UCRL,177,3.609064659495976,3788.0786116963263
915,915.0,915.0,1971.0,,RF-UCRL,316,3.6105254597868486,3629.0821020294893
916,916.0,916.0,1972.0,,RF-UCRL,562,2.8420634878127014,3294.033439308452
917,917.0,917.0,1973.0,,RF-UCRL,1000,3.6475132186117785,2998.880290877001
918,918.0,918.0,1974.0,,RF-UCRL,1778,0.7831683744132221,2505.0399493000173
919,919.0,919.0,1975.0,,RF-UCRL,3162,0.2915656484992488,2141.8649232612893
920,920.0,920.0,1976.0,,RF-UCRL,5623,0.29405470461539585,1790.0136936253402
921,921.0,921.0,1977.0,,RF-UCRL,10000,0.2874949664483899,1279.9923194465046
922,922.0,922.0,1978.0,,RF-UCRL,17782,0.19253374779986432,927.6461075763916
923,923.0,923.0,1979.0,,RF-UCRL,31622,0.2215773208130014,691.9941745202769
924,924.0,924.0,1980.0,,RF-UCRL,100,3.6005721767653784,3902.3040708921667
925,925.0,925.0,1981.0,,RF-UCRL,177,2.9380830964341644,3715.3681282731336
926,926.0,926.0,1982.0,,RF-UCRL,316,3.61882191377294,3558.386766128302
927,927.0,927.0,1983.0,,RF-UCRL,562,3.633276405164071,3322.3787958097278
928,928.0,928.0,1984.0,,RF-UCRL,1000,3.648945963928548,3011.332342073801
929,929.0,929.0,1985.0,,RF-UCRL,1778,3.6665761141208386,2625.548746864019
930,930.0,930.0,1986.0,,RF-UCRL,3162,1.9864361869723608,2108.9756867536294
931,931.0,931.0,1987.0,,RF-UCRL,5623,0.5293842500267298,1666.4310100204748
932,932.0,932.0,1988.0,,RF-UCRL,10000,0.2507674679450225,1359.8701170246154
933,933.0,933.0,1989.0,,RF-UCRL,17782,0.2376403198188441,928.3170123661678
934,934.0,934.0,1990.0,,RF-UCRL,31622,0.14693899024820434,691.1048648529147
935,935.0,935.0,1991.0,,RF-UCRL,100,3.609064659495976,3794.629056085194
936,936.0,936.0,1992.0,,RF-UCRL,177,3.6093592853402825,3744.950311450804
937,937.0,937.0,1993.0,,RF-UCRL,316,3.622500510996584,3514.308654245621
938,938.0,938.0,1994.0,,RF-UCRL,562,3.6270587195795065,3376.0920087093928
939,939.0,939.0,1995.0,,RF-UCRL,1000,3.6493787672800315,2972.4500614140075
940,940.0,940.0,1996.0,,RF-UCRL,1778,2.725897148505374,2610.686151995118
941,941.0,941.0,1997.0,,RF-UCRL,3162,2.7086687816970474,2096.892893249002
942,942.0,942.0,1998.0,,RF-UCRL,5623,2.6462725961954456,1702.208919196028
943,943.0,943.0,1999.0,,RF-UCRL,10000,0.2705427335309163,1308.5360772605882
944,944.0,944.0,2000.0,,RF-UCRL,17782,0.2294418089319561,927.7018466089096
945,945.0,945.0,2001.0,,RF-UCRL,31622,0.2037956418762752,691.4306829420317
946,946.0,946.0,2002.0,,RF-UCRL,100,3.6005721767653784,3904.3703859044613
947,947.0,947.0,2003.0,,RF-UCRL,177,3.6096526705336,3790.014669270827
948,948.0,948.0,2004.0,,RF-UCRL,316,3.6196292855124974,3535.2538661392164
949,949.0,949.0,2005.0,,RF-UCRL,562,3.6334071218319433,3322.3969854837524
950,950.0,950.0,2006.0,,RF-UCRL,1000,3.646701065589234,2989.1951313482787
951,951.0,951.0,2007.0,,RF-UCRL,1778,3.6712795541696814,2632.993031109459
952,952.0,952.0,2008.0,,RF-UCRL,3162,1.891274616165861,2139.392591560424
953,953.0,953.0,2009.0,,RF-UCRL,5623,0.27217011091408017,1696.531949937269
954,954.0,954.0,2010.0,,RF-UCRL,10000,0.2254164785441808,1343.2982154001973
955,955.0,955.0,2011.0,,RF-UCRL,17782,0.18733279906096945,928.0723727486113
956,956.0,956.0,2012.0,,RF-UCRL,31622,0.2026507021596116,692.1146457661978
957,957.0,957.0,2013.0,,RF-UCRL,100,3.6005721767653784,3903.366058150886
958,958.0,958.0,2014.0,,RF-UCRL,177,3.609064659495976,3739.7418140728014
959,959.0,959.0,2015.0,,RF-UCRL,316,2.9700207328896404,3603.68659051714
960,960.0,960.0,2016.0,,RF-UCRL,562,3.635460615218504,3228.3342488158287
961,961.0,961.0,2017.0,,RF-UCRL,1000,3.6457078600016217,3028.4593914175616
962,962.0,962.0,2018.0,,RF-UCRL,1778,3.226562272023571,2610.568095732435
963,963.0,963.0,2019.0,,RF-UCRL,3162,2.7382303243031907,2133.296338657382
964,964.0,964.0,2020.0,,RF-UCRL,5623,0.30006953747149234,1663.7314335344904
965,965.0,965.0,2021.0,,RF-UCRL,10000,0.20532587759036192,1273.1250007959861
966,966.0,966.0,2022.0,,RF-UCRL,17782,0.24621131269904595,927.7333845508406
967,967.0,967.0,2023.0,,RF-UCRL,31622,0.1481055747571931,690.7375630901994
968,968.0,968.0,2024.0,,RF-UCRL,100,3.5999410421203444,3903.636900871697
969,969.0,969.0,2025.0,,RF-UCRL,177,3.6105254597868486,3636.949201840869
970,970.0,970.0,2026.0,,RF-UCRL,316,3.619878306838759,3518.536110240185
971,971.0,971.0,2027.0,,RF-UCRL,562,2.7834347550468146,3311.65064898956
972,972.0,972.0,2028.0,,RF-UCRL,1000,3.6492860009038965,2977.6431074517077
973,973.0,973.0,2029.0,,RF-UCRL,1778,3.6666142904779826,2584.026670179447
974,974.0,974.0,2030.0,,RF-UCRL,3162,3.6946743978192313,2133.2308861804872
975,975.0,975.0,2031.0,,RF-UCRL,5623,0.32671824988671405,1651.8184966522629
976,976.0,976.0,2032.0,,RF-UCRL,10000,0.31868725473371873,1285.5665463213365
977,977.0,977.0,2033.0,,RF-UCRL,17782,0.20801171748738234,929.3127295734416
978,978.0,978.0,2034.0,,RF-UCRL,31622,0.1471143521467333,690.4614524143019
979,979.0,979.0,2035.0,,RF-UCRL,100,3.6005721767653784,3904.1645441845812
980,980.0,980.0,2036.0,,RF-UCRL,177,3.613101970502085,3697.7473255283912
981,981.0,981.0,2037.0,,RF-UCRL,316,3.619361279142773,3591.4729627108
982,982.0,982.0,2038.0,,RF-UCRL,562,3.6332947004146137,3189.8116911749066
983,983.0,983.0,2039.0,,RF-UCRL,1000,3.6484530838127527,3007.052861018593
984,984.0,984.0,2040.0,,RF-UCRL,1778,2.7622683332484317,2572.930806978385
985,985.0,985.0,2041.0,,RF-UCRL,3162,2.7593095707601387,2094.37259478414
986,986.0,986.0,2042.0,,RF-UCRL,5623,0.3095382713105832,1662.7329296244282
987,987.0,987.0,2043.0,,RF-UCRL,10000,0.14968267685900116,1338.7400638895565
988,988.0,988.0,2044.0,,RF-UCRL,17782,0.2188007662282208,956.6308478606328
989,989.0,989.0,2045.0,,RF-UCRL,31622,0.1673431796779763,691.2197665249768
990,990.0,990.0,2046.0,,RF-UCRL,100,3.600257280359757,3905.1809444518
991,991.0,991.0,2047.0,,RF-UCRL,177,3.6099448228661837,3715.3681282731336
992,992.0,992.0,2048.0,,RF-UCRL,316,1.476720481051748,3627.212379184597
993,993.0,993.0,2049.0,,RF-UCRL,562,3.6320053922068185,3306.773572860471
994,994.0,994.0,2050.0,,RF-UCRL,1000,3.6488302639899453,2983.5187108690748
995,995.0,995.0,2051.0,,RF-UCRL,1778,2.758020579742282,2655.536370291429
996,996.0,996.0,2052.0,,RF-UCRL,3162,2.7203509680425046,2115.918908033128
997,997.0,997.0,2053.0,,RF-UCRL,5623,0.29704629449261466,1679.1974438803036
998,998.0,998.0,2054.0,,RF-UCRL,10000,0.20572217512466828,1276.209013399801
999,999.0,999.0,2055.0,,RF-UCRL,17782,0.21817988326084548,925.354988639583
1000,1000.0,1000.0,2056.0,,RF-UCRL,31622,0.2594962117151085,691.459708881314
1001,1001.0,1001.0,2057.0,,RF-UCRL,100,3.600257280359757,3901.701147377238
1002,1002.0,1002.0,2058.0,,RF-UCRL,177,3.6087687851449335,3790.711440807061
1003,1003.0,1003.0,2059.0,,RF-UCRL,316,3.614083664407281,3635.3604473135547
1004,1004.0,1004.0,2060.0,,RF-UCRL,562,2.7916032188943625,3340.019847879973
1005,1005.0,1005.0,2061.0,,RF-UCRL,1000,3.6470371705286055,3030.859333605813
1006,1006.0,1006.0,2062.0,,RF-UCRL,1778,3.6713052939104873,2524.535631005093
1007,1007.0,1007.0,2063.0,,RF-UCRL,3162,0.2874456429728318,2157.389051000885
1008,1008.0,1008.0,2064.0,,RF-UCRL,5623,0.3022440088832723,1770.099484155954
1009,1009.0,1009.0,2065.0,,RF-UCRL,10000,0.2004828373255707,1327.7860658413588
1010,1010.0,1010.0,2066.0,,RF-UCRL,17782,0.24330997796521106,930.600215168463
1011,1011.0,1011.0,2067.0,,RF-UCRL,31622,0.1581925426912174,691.4865864595372
1012,1012.0,1012.0,2068.0,,RF-UCRL,100,3.600257280359757,3903.2634019171883
1013,1013.0,1013.0,2069.0,,RF-UCRL,177,3.609064659495976,3789.4575501477175
1014,1014.0,1014.0,2070.0,,RF-UCRL,316,3.619361279142773,3609.2699539758837
1015,1015.0,1015.0,2071.0,,RF-UCRL,562,3.6329280359163993,3263.610668531984
1016,1016.0,1016.0,2072.0,,RF-UCRL,1000,3.6473777888773182,2998.8640442974256
1017,1017.0,1017.0,2073.0,,RF-UCRL,1778,3.6677383064933835,2618.8308950173628
1018,1018.0,1018.0,2074.0,,RF-UCRL,3162,0.2757332664614016,2114.439928979767
1019,1019.0,1019.0,2075.0,,RF-UCRL,5623,0.2904153539213437,1677.8184502419351
1020,1020.0,1020.0,2076.0,,RF-UCRL,10000,0.2467942460364019,1317.4671560371644
1021,1021.0,1021.0,2077.0,,RF-UCRL,17782,0.2606680419715217,932.1485051789352
1022,1022.0,1022.0,2078.0,,RF-UCRL,31622,0.20976776469237013,692.0112061609134
1023,1023.0,1023.0,2079.0,,RF-UCRL,100,3.600257280359757,3900.69548949214
1024,1024.0,1024.0,2080.0,,RF-UCRL,177,3.6096526705336,3786.6799368717157
1025,1025.0,1025.0,2081.0,,RF-UCRL,316,3.620408960795939,3567.651462888121
1026,1026.0,1026.0,2082.0,,RF-UCRL,562,3.6314295469417073,3330.713332623512
1027,1027.0,1027.0,2083.0,,RF-UCRL,1000,2.7499642333997167,3024.947458284821
1028,1028.0,1028.0,2084.0,,RF-UCRL,1778,2.8524792809175312,2548.125269984288
1029,1029.0,1029.0,2085.0,,RF-UCRL,3162,2.645883770178661,2086.3582308941573
1030,1030.0,1030.0,2086.0,,RF-UCRL,5623,0.28606295722188113,1774.8083703147086
1031,1031.0,1031.0,2087.0,,RF-UCRL,10000,0.2428067161687317,1271.2431583254024
1032,1032.0,1032.0,2088.0,,RF-UCRL,17782,0.2595140026487193,929.2673981708763
1033,1033.0,1033.0,2089.0,,RF-UCRL,31622,0.17473029275951069,690.7293909498949
1034,1034.0,1034.0,2090.0,,RF-UCRL,100,3.6087687851449335,3906.892393162157
1035,1035.0,1035.0,2091.0,,RF-UCRL,177,3.6099448228661837,3640.1185483229738
1036,1036.0,1036.0,2092.0,,RF-UCRL,316,3.6199919624896864,3540.663883094253
1037,1037.0,1037.0,2093.0,,RF-UCRL,562,3.632682497306849,3246.4766722007594
1038,1038.0,1038.0,2094.0,,RF-UCRL,1000,3.6484202702897663,3030.5034294546476
1039,1039.0,1039.0,2095.0,,RF-UCRL,1778,3.671652573514873,2528.856633432153
1040,1040.0,1040.0,2096.0,,RF-UCRL,3162,3.6929353656706505,2103.3853110119326
1041,1041.0,1041.0,2097.0,,RF-UCRL,5623,0.333115195788114,1699.4905336423149
1042,1042.0,1042.0,2098.0,,RF-UCRL,10000,0.20154788701145326,1290.8324908206912
1043,1043.0,1043.0,2099.0,,RF-UCRL,17782,0.15044819357000616,923.9705978291299
1044,1044.0,1044.0,2100.0,,RF-UCRL,31622,0.2425938957539633,690.9380717714349
1045,1045.0,1045.0,2101.0,,RF-UCRL,100,3.5999410421203444,3904.420758117263
1046,1046.0,1046.0,2102.0,,RF-UCRL,177,3.6118125580696914,3677.8257654389913
1047,1047.0,1047.0,2103.0,,RF-UCRL,316,3.619361279142773,3552.3421486540888
1048,1048.0,1048.0,2104.0,,RF-UCRL,562,2.745988426197816,3280.4841776098096
1049,1049.0,1049.0,2105.0,,RF-UCRL,1000,2.8587152175342214,3036.392778302415
1050,1050.0,1050.0,2106.0,,RF-UCRL,1778,3.673071651752055,2581.997907429265
1051,1051.0,1051.0,2107.0,,RF-UCRL,3162,2.731173574444022,2107.0536518785293
1052,1052.0,1052.0,2108.0,,RF-UCRL,5623,0.17377483091599366,1647.4726113269464
1053,1053.0,1053.0,2109.0,,RF-UCRL,10000,0.2906769424978193,1315.5979049477514
1054,1054.0,1054.0,2110.0,,RF-UCRL,17782,0.2292276647314293,928.4900945414437
1055,1055.0,1055.0,2111.0,,RF-UCRL,31622,0.21669166525892705,691.903913907741
1056,1056.0,1056.0,0.0,0.0,BPI-UCRL,100,3.748229848725906,
1057,1057.0,1057.0,1.0,1.0,BPI-UCRL,177,3.748229848725906,
1058,1058.0,1058.0,2.0,2.0,BPI-UCRL,316,3.748229848725906,
1059,1059.0,1059.0,3.0,3.0,BPI-UCRL,562,3.748229848725906,
1060,1060.0,1060.0,4.0,4.0,BPI-UCRL,1000,3.748229848725906,
1061,1061.0,1061.0,5.0,5.0,BPI-UCRL,1778,2.8987895954866283,
1062,1062.0,1062.0,6.0,6.0,BPI-UCRL,3162,0.3109839369851577,
1063,1063.0,1063.0,7.0,7.0,BPI-UCRL,5623,0.3162105980289129,
1064,1064.0,1064.0,8.0,8.0,BPI-UCRL,10000,0.2222678608836648,
1065,1065.0,1065.0,9.0,9.0,BPI-UCRL,17782,0.11935487667062936,
1066,1066.0,1066.0,10.0,10.0,BPI-UCRL,31622,0.060983431451282925,
1067,1067.0,1067.0,11.0,11.0,BPI-UCRL,100,3.748229848725906,
1068,1068.0,1068.0,12.0,12.0,BPI-UCRL,177,2.8976585071801253,
1069,1069.0,1069.0,13.0,13.0,BPI-UCRL,316,3.748229848725906,
1070,1070.0,1070.0,14.0,14.0,BPI-UCRL,562,0.3386981279366545,
1071,1071.0,1071.0,15.0,15.0,BPI-UCRL,1000,3.748229848725906,
1072,1072.0,1072.0,16.0,16.0,BPI-UCRL,1778,3.748229848725906,
1073,1073.0,1073.0,17.0,17.0,BPI-UCRL,3162,0.4717073485394314,
1074,1074.0,1074.0,18.0,18.0,BPI-UCRL,5623,0.30843653917206426,
1075,1075.0,1075.0,19.0,19.0,BPI-UCRL,10000,0.2052160066939672,
1076,1076.0,1076.0,20.0,20.0,BPI-UCRL,17782,0.07316168304025261,
1077,1077.0,1077.0,21.0,21.0,BPI-UCRL,31622,0.05432261232457414,
1078,1078.0,1078.0,22.0,22.0,BPI-UCRL,100,3.748229848725906,
1079,1079.0,1079.0,23.0,23.0,BPI-UCRL,177,3.748229848725906,
1080,1080.0,1080.0,24.0,24.0,BPI-UCRL,316,3.748229848725906,
1081,1081.0,1081.0,25.0,25.0,BPI-UCRL,562,2.8976585071801253,
1082,1082.0,1082.0,26.0,26.0,BPI-UCRL,1000,2.9145848768768863,
1083,1083.0,1083.0,27.0,27.0,BPI-UCRL,1778,0.5118732136091246,
1084,1084.0,1084.0,28.0,28.0,BPI-UCRL,3162,0.2949810959152699,
1085,1085.0,1085.0,29.0,29.0,BPI-UCRL,5623,0.2480703357566174,
1086,1086.0,1086.0,30.0,30.0,BPI-UCRL,10000,0.2412146174958197,
1087,1087.0,1087.0,31.0,31.0,BPI-UCRL,17782,0.07225884699076035,
1088,1088.0,1088.0,32.0,32.0,BPI-UCRL,31622,0.05682430536736671,
1089,1089.0,1089.0,33.0,33.0,BPI-UCRL,100,3.748229848725906,
1090,1090.0,1090.0,34.0,34.0,BPI-UCRL,177,3.748229848725906,
1091,1091.0,1091.0,35.0,35.0,BPI-UCRL,316,3.748229848725906,
1092,1092.0,1092.0,36.0,36.0,BPI-UCRL,562,3.748229848725906,
1093,1093.0,1093.0,37.0,37.0,BPI-UCRL,1000,3.748229848725906,
1094,1094.0,1094.0,38.0,38.0,BPI-UCRL,1778,0.7339156184989641,
1095,1095.0,1095.0,39.0,39.0,BPI-UCRL,3162,0.264202910425515,
1096,1096.0,1096.0,40.0,40.0,BPI-UCRL,5623,0.3167276511555497,
1097,1097.0,1097.0,41.0,41.0,BPI-UCRL,10000,0.24886179308115344,
1098,1098.0,1098.0,42.0,42.0,BPI-UCRL,17782,0.1828094746400173,
1099,1099.0,1099.0,43.0,43.0,BPI-UCRL,31622,0.030219240057135718,
1100,1100.0,1100.0,44.0,44.0,BPI-UCRL,100,3.748229848725906,
1101,1101.0,1101.0,45.0,45.0,BPI-UCRL,177,3.748229848725906,
1102,1102.0,1102.0,46.0,46.0,BPI-UCRL,316,3.748229848725906,
1103,1103.0,1103.0,47.0,47.0,BPI-UCRL,562,3.748229848725906,
1104,1104.0,1104.0,48.0,48.0,BPI-UCRL,1000,3.748229848725906,
1105,1105.0,1105.0,49.0,49.0,BPI-UCRL,1778,2.5616240426750787,
1106,1106.0,1106.0,50.0,50.0,BPI-UCRL,3162,2.8978727514766893,
1107,1107.0,1107.0,51.0,51.0,BPI-UCRL,5623,0.18545008676735275,
1108,1108.0,1108.0,52.0,52.0,BPI-UCRL,10000,0.1592138836320589,
1109,1109.0,1109.0,53.0,53.0,BPI-UCRL,17782,0.11717378268800305,
1110,1110.0,1110.0,54.0,54.0,BPI-UCRL,31622,0.06441653802575775,
1111,1111.0,1111.0,55.0,55.0,BPI-UCRL,100,3.748229848725906,
1112,1112.0,1112.0,56.0,56.0,BPI-UCRL,177,3.748229848725906,
1113,1113.0,1113.0,57.0,57.0,BPI-UCRL,316,3.748229848725906,
1114,1114.0,1114.0,58.0,58.0,BPI-UCRL,562,3.748229848725906,
1115,1115.0,1115.0,59.0,59.0,BPI-UCRL,1000,3.748229848725906,
1116,1116.0,1116.0,60.0,60.0,BPI-UCRL,1778,0.3386981279366545,
1117,1117.0,1117.0,61.0,61.0,BPI-UCRL,3162,1.1496685775296491,
1118,1118.0,1118.0,62.0,62.0,BPI-UCRL,5623,0.11259265841876155,
1119,1119.0,1119.0,63.0,63.0,BPI-UCRL,10000,0.18256177072179505,
1120,1120.0,1120.0,64.0,64.0,BPI-UCRL,17782,0.10046083005629748,
1121,1121.0,1121.0,65.0,65.0,BPI-UCRL,31622,0.05416481841405174,
1122,1122.0,1122.0,66.0,66.0,BPI-UCRL,100,3.748229848725906,
1123,1123.0,1123.0,67.0,67.0,BPI-UCRL,177,3.748229848725906,
1124,1124.0,1124.0,68.0,68.0,BPI-UCRL,316,3.748229848725906,
1125,1125.0,1125.0,69.0,69.0,BPI-UCRL,562,3.748229848725906,
1126,1126.0,1126.0,70.0,70.0,BPI-UCRL,1000,3.748229848725906,
1127,1127.0,1127.0,71.0,71.0,BPI-UCRL,1778,0.31439608960677523,
1128,1128.0,1128.0,72.0,72.0,BPI-UCRL,3162,0.02256289812463796,
1129,1129.0,1129.0,73.0,73.0,BPI-UCRL,5623,0.3150080590346493,
1130,1130.0,1130.0,74.0,74.0,BPI-UCRL,10000,0.12003591112653345,
1131,1131.0,1131.0,75.0,75.0,BPI-UCRL,17782,0.09723964371262593,
1132,1132.0,1132.0,76.0,76.0,BPI-UCRL,31622,0.044384706489577035,
1133,1133.0,1133.0,77.0,77.0,BPI-UCRL,100,3.748229848725906,
1134,1134.0,1134.0,78.0,78.0,BPI-UCRL,177,3.748229848725906,
1135,1135.0,1135.0,79.0,79.0,BPI-UCRL,316,3.748229848725906,
1136,1136.0,1136.0,80.0,80.0,BPI-UCRL,562,3.748229848725906,
1137,1137.0,1137.0,81.0,81.0,BPI-UCRL,1000,0.3386981279366545,
1138,1138.0,1138.0,82.0,82.0,BPI-UCRL,1778,0.30832058002430474,
1139,1139.0,1139.0,83.0,83.0,BPI-UCRL,3162,1.9146462673931888,
1140,1140.0,1140.0,84.0,84.0,BPI-UCRL,5623,0.32726967122370754,
1141,1141.0,1141.0,85.0,85.0,BPI-UCRL,10000,0.14833900587539972,
1142,1142.0,1142.0,86.0,86.0,BPI-UCRL,17782,0.11480795834426873,
1143,1143.0,1143.0,87.0,87.0,BPI-UCRL,31622,0.027474688665593217,
1144,1144.0,1144.0,88.0,88.0,BPI-UCRL,100,3.748229848725906,
1145,1145.0,1145.0,89.0,89.0,BPI-UCRL,177,3.748229848725906,
1146,1146.0,1146.0,90.0,90.0,BPI-UCRL,316,3.748229848725906,
1147,1147.0,1147.0,91.0,91.0,BPI-UCRL,562,3.748229848725906,
1148,1148.0,1148.0,92.0,92.0,BPI-UCRL,1000,0.5678074415640557,
1149,1149.0,1149.0,93.0,93.0,BPI-UCRL,1778,0.3059838455695103,
1150,1150.0,1150.0,94.0,94.0,BPI-UCRL,3162,0.5163529078085554,
1151,1151.0,1151.0,95.0,95.0,BPI-UCRL,5623,0.3268876840970498,
1152,1152.0,1152.0,96.0,96.0,BPI-UCRL,10000,0.21184724967386748,
1153,1153.0,1153.0,97.0,97.0,BPI-UCRL,17782,0.1279329645206131,
1154,1154.0,1154.0,98.0,98.0,BPI-UCRL,31622,0.0669318448557954,
1155,1155.0,1155.0,99.0,99.0,BPI-UCRL,100,3.748229848725906,
1156,1156.0,1156.0,100.0,100.0,BPI-UCRL,177,3.748229848725906,
1157,1157.0,1157.0,101.0,101.0,BPI-UCRL,316,3.748229848725906,
1158,1158.0,1158.0,102.0,102.0,BPI-UCRL,562,3.748229848725906,
1159,1159.0,1159.0,103.0,103.0,BPI-UCRL,1000,3.748229848725906,
1160,1160.0,1160.0,104.0,104.0,BPI-UCRL,1778,3.748229848725906,
1161,1161.0,1161.0,105.0,105.0,BPI-UCRL,3162,0.09666169869667483,
1162,1162.0,1162.0,106.0,106.0,BPI-UCRL,5623,0.13059366426075147,
1163,1163.0,1163.0,107.0,107.0,BPI-UCRL,10000,0.19260776690570536,
1164,1164.0,1164.0,108.0,108.0,BPI-UCRL,17782,0.07099491899470856,
1165,1165.0,1165.0,109.0,109.0,BPI-UCRL,31622,0.09925489791655327,
1166,1166.0,1166.0,110.0,110.0,BPI-UCRL,100,3.748229848725906,
1167,1167.0,1167.0,111.0,111.0,BPI-UCRL,177,3.748229848725906,
1168,1168.0,1168.0,112.0,112.0,BPI-UCRL,316,3.748229848725906,
1169,1169.0,1169.0,113.0,113.0,BPI-UCRL,562,3.748229848725906,
1170,1170.0,1170.0,114.0,114.0,BPI-UCRL,1000,3.748229848725906,
1171,1171.0,1171.0,115.0,115.0,BPI-UCRL,1778,3.748229848725906,
1172,1172.0,1172.0,116.0,116.0,BPI-UCRL,3162,0.244321413844272,
1173,1173.0,1173.0,117.0,117.0,BPI-UCRL,5623,0.2237984711869747,
1174,1174.0,1174.0,118.0,118.0,BPI-UCRL,10000,0.08117852116418732,
1175,1175.0,1175.0,119.0,119.0,BPI-UCRL,17782,0.060794543244898414,
1176,1176.0,1176.0,120.0,120.0,BPI-UCRL,31622,0.09950441437027012,
1177,1177.0,1177.0,121.0,121.0,BPI-UCRL,100,3.748229848725906,
1178,1178.0,1178.0,122.0,122.0,BPI-UCRL,177,3.748229848725906,
1179,1179.0,1179.0,123.0,123.0,BPI-UCRL,316,3.748229848725906,
1180,1180.0,1180.0,124.0,124.0,BPI-UCRL,562,3.748229848725906,
1181,1181.0,1181.0,125.0,125.0,BPI-UCRL,1000,0.4960113055926696,
1182,1182.0,1182.0,126.0,126.0,BPI-UCRL,1778,3.748229848725906,
1183,1183.0,1183.0,127.0,127.0,BPI-UCRL,3162,0.6625367845381658,
1184,1184.0,1184.0,128.0,128.0,BPI-UCRL,5623,0.2479767563389319,
1185,1185.0,1185.0,129.0,129.0,BPI-UCRL,10000,0.16339893777152747,
1186,1186.0,1186.0,130.0,130.0,BPI-UCRL,17782,0.09241726099631188,
1187,1187.0,1187.0,131.0,131.0,BPI-UCRL,31622,0.07700637783803366,
1188,1188.0,1188.0,132.0,132.0,BPI-UCRL,100,3.748229848725906,
1189,1189.0,1189.0,133.0,133.0,BPI-UCRL,177,3.748229848725906,
1190,1190.0,1190.0,134.0,134.0,BPI-UCRL,316,3.748229848725906,
1191,1191.0,1191.0,135.0,135.0,BPI-UCRL,562,3.748229848725906,
1192,1192.0,1192.0,136.0,136.0,BPI-UCRL,1000,0.3386981279366545,
1193,1193.0,1193.0,137.0,137.0,BPI-UCRL,1778,0.2914441645174448,
1194,1194.0,1194.0,138.0,138.0,BPI-UCRL,3162,0.3196703614095413,
1195,1195.0,1195.0,139.0,139.0,BPI-UCRL,5623,0.19406848073463312,
1196,1196.0,1196.0,140.0,140.0,BPI-UCRL,10000,0.17982117380949658,
1197,1197.0,1197.0,141.0,141.0,BPI-UCRL,17782,0.09609629590815194,
1198,1198.0,1198.0,142.0,142.0,BPI-UCRL,31622,0.04567012520760727,
1199,1199.0,1199.0,143.0,143.0,BPI-UCRL,100,3.748229848725906,
1200,1200.0,1200.0,144.0,144.0,BPI-UCRL,177,3.748229848725906,
1201,1201.0,1201.0,145.0,145.0,BPI-UCRL,316,3.748229848725906,
1202,1202.0,1202.0,146.0,146.0,BPI-UCRL,562,3.748229848725906,
1203,1203.0,1203.0,147.0,147.0,BPI-UCRL,1000,3.748229848725906,
1204,1204.0,1204.0,148.0,148.0,BPI-UCRL,1778,3.748229848725906,
1205,1205.0,1205.0,149.0,149.0,BPI-UCRL,3162,1.484932443851867,
1206,1206.0,1206.0,150.0,150.0,BPI-UCRL,5623,0.31409952801431595,
1207,1207.0,1207.0,151.0,151.0,BPI-UCRL,10000,0.13015101413703878,
1208,1208.0,1208.0,152.0,152.0,BPI-UCRL,17782,0.12854705590511228,
1209,1209.0,1209.0,153.0,153.0,BPI-UCRL,31622,0.07799098113006231,
1210,1210.0,1210.0,154.0,154.0,BPI-UCRL,100,3.748229848725906,
1211,1211.0,1211.0,155.0,155.0,BPI-UCRL,177,3.748229848725906,
1212,1212.0,1212.0,156.0,156.0,BPI-UCRL,316,3.748229848725906,
1213,1213.0,1213.0,157.0,157.0,BPI-UCRL,562,3.748229848725906,
1214,1214.0,1214.0,158.0,158.0,BPI-UCRL,1000,3.748229848725906,
1215,1215.0,1215.0,159.0,159.0,BPI-UCRL,1778,0.3121177735133487,
1216,1216.0,1216.0,160.0,160.0,BPI-UCRL,3162,0.33562399480546423,
1217,1217.0,1217.0,161.0,161.0,BPI-UCRL,5623,0.3018725906038324,
1218,1218.0,1218.0,162.0,162.0,BPI-UCRL,10000,0.2091667894175031,
1219,1219.0,1219.0,163.0,163.0,BPI-UCRL,17782,0.07854527142258139,
1220,1220.0,1220.0,164.0,164.0,BPI-UCRL,31622,0.06182403076885379,
1221,1221.0,1221.0,165.0,165.0,BPI-UCRL,100,3.748229848725906,
1222,1222.0,1222.0,166.0,166.0,BPI-UCRL,177,3.748229848725906,
1223,1223.0,1223.0,167.0,167.0,BPI-UCRL,316,3.748229848725906,
1224,1224.0,1224.0,168.0,168.0,BPI-UCRL,562,3.748229848725906,
1225,1225.0,1225.0,169.0,169.0,BPI-UCRL,1000,0.5118732136091251,
1226,1226.0,1226.0,170.0,170.0,BPI-UCRL,1778,3.748229848725906,
1227,1227.0,1227.0,171.0,171.0,BPI-UCRL,3162,0.2855704474327632,
1228,1228.0,1228.0,172.0,172.0,BPI-UCRL,5623,0.3054283291430795,
1229,1229.0,1229.0,173.0,173.0,BPI-UCRL,10000,0.1656189268941013,
1230,1230.0,1230.0,174.0,174.0,BPI-UCRL,17782,0.09740453903168024,
1231,1231.0,1231.0,175.0,175.0,BPI-UCRL,31622,0.04829879947897453,
1232,1232.0,1232.0,176.0,176.0,BPI-UCRL,100,3.748229848725906,
1233,1233.0,1233.0,177.0,177.0,BPI-UCRL,177,3.748229848725906,
1234,1234.0,1234.0,178.0,178.0,BPI-UCRL,316,3.748229848725906,
1235,1235.0,1235.0,179.0,179.0,BPI-UCRL,562,3.748229848725906,
1236,1236.0,1236.0,180.0,180.0,BPI-UCRL,1000,0.3386981279366545,
1237,1237.0,1237.0,181.0,181.0,BPI-UCRL,1778,0.33869812793665544,
1238,1238.0,1238.0,182.0,182.0,BPI-UCRL,3162,2.9146501320806326,
1239,1239.0,1239.0,183.0,183.0,BPI-UCRL,5623,0.13703162711578765,
1240,1240.0,1240.0,184.0,184.0,BPI-UCRL,10000,0.1813249920946398,
1241,1241.0,1241.0,185.0,185.0,BPI-UCRL,17782,0.09053161059782378,
1242,1242.0,1242.0,186.0,186.0,BPI-UCRL,31622,0.07294939829899949,
1243,1243.0,1243.0,187.0,187.0,BPI-UCRL,100,3.748229848725906,
1244,1244.0,1244.0,188.0,188.0,BPI-UCRL,177,3.748229848725906,
1245,1245.0,1245.0,189.0,189.0,BPI-UCRL,316,3.748229848725906,
1246,1246.0,1246.0,190.0,190.0,BPI-UCRL,562,3.748229848725906,
1247,1247.0,1247.0,191.0,191.0,BPI-UCRL,1000,3.748229848725906,
1248,1248.0,1248.0,192.0,192.0,BPI-UCRL,1778,3.748229848725906,
1249,1249.0,1249.0,193.0,193.0,BPI-UCRL,3162,0.276732232555442,
1250,1250.0,1250.0,194.0,194.0,BPI-UCRL,5623,0.2682137123113741,
1251,1251.0,1251.0,195.0,195.0,BPI-UCRL,10000,0.2156909747572824,
1252,1252.0,1252.0,196.0,196.0,BPI-UCRL,17782,0.09741040013999848,
1253,1253.0,1253.0,197.0,197.0,BPI-UCRL,31622,0.05869052565126154,
1254,1254.0,1254.0,198.0,198.0,BPI-UCRL,100,3.748229848725906,
1255,1255.0,1255.0,199.0,199.0,BPI-UCRL,177,3.748229848725906,
1256,1256.0,1256.0,200.0,200.0,BPI-UCRL,316,0.5118732136091251,
1257,1257.0,1257.0,201.0,201.0,BPI-UCRL,562,3.748229848725906,
1258,1258.0,1258.0,202.0,202.0,BPI-UCRL,1000,0.3386981279366545,
1259,1259.0,1259.0,203.0,203.0,BPI-UCRL,1778,0.3386981279366545,
1260,1260.0,1260.0,204.0,204.0,BPI-UCRL,3162,3.748229848725906,
1261,1261.0,1261.0,205.0,205.0,BPI-UCRL,5623,0.3189852094765322,
1262,1262.0,1262.0,206.0,206.0,BPI-UCRL,10000,0.16067135931618234,
1263,1263.0,1263.0,207.0,207.0,BPI-UCRL,17782,0.13305136641572002,
1264,1264.0,1264.0,208.0,208.0,BPI-UCRL,31622,0.054528099678442736,
1265,1265.0,1265.0,209.0,209.0,BPI-UCRL,100,3.748229848725906,
1266,1266.0,1266.0,210.0,210.0,BPI-UCRL,177,3.748229848725906,
1267,1267.0,1267.0,211.0,211.0,BPI-UCRL,316,3.748229848725906,
1268,1268.0,1268.0,212.0,212.0,BPI-UCRL,562,0.3386981279366545,
1269,1269.0,1269.0,213.0,213.0,BPI-UCRL,1000,0.3386981279366545,
1270,1270.0,1270.0,214.0,214.0,BPI-UCRL,1778,1.2957428776270938,
1271,1271.0,1271.0,215.0,215.0,BPI-UCRL,3162,0.3386981279366545,
1272,1272.0,1272.0,216.0,216.0,BPI-UCRL,5623,0.2616254653883927,
1273,1273.0,1273.0,217.0,217.0,BPI-UCRL,10000,0.21042815800954207,
1274,1274.0,1274.0,218.0,218.0,BPI-UCRL,17782,0.0956403056805626,
1275,1275.0,1275.0,219.0,219.0,BPI-UCRL,31622,0.04126266918176436,
1276,1276.0,1276.0,220.0,220.0,BPI-UCRL,100,3.748229848725906,
1277,1277.0,1277.0,221.0,221.0,BPI-UCRL,177,3.748229848725906,
1278,1278.0,1278.0,222.0,222.0,BPI-UCRL,316,3.748229848725906,
1279,1279.0,1279.0,223.0,223.0,BPI-UCRL,562,3.748229848725906,
1280,1280.0,1280.0,224.0,224.0,BPI-UCRL,1000,3.748229848725906,
1281,1281.0,1281.0,225.0,225.0,BPI-UCRL,1778,3.748229848725906,
1282,1282.0,1282.0,226.0,226.0,BPI-UCRL,3162,0.30089495720128623,
1283,1283.0,1283.0,227.0,227.0,BPI-UCRL,5623,0.27043905281513103,
1284,1284.0,1284.0,228.0,228.0,BPI-UCRL,10000,0.2362965514156889,
1285,1285.0,1285.0,229.0,229.0,BPI-UCRL,17782,0.1039500996058398,
1286,1286.0,1286.0,230.0,230.0,BPI-UCRL,31622,0.05498597230733138,
1287,1287.0,1287.0,231.0,231.0,BPI-UCRL,100,3.748229848725906,
1288,1288.0,1288.0,232.0,232.0,BPI-UCRL,177,3.748229848725906,
1289,1289.0,1289.0,233.0,233.0,BPI-UCRL,316,3.748229848725906,
1290,1290.0,1290.0,234.0,234.0,BPI-UCRL,562,3.748229848725906,
1291,1291.0,1291.0,235.0,235.0,BPI-UCRL,1000,3.748229848725906,
1292,1292.0,1292.0,236.0,236.0,BPI-UCRL,1778,0.3386981279366545,
1293,1293.0,1293.0,237.0,237.0,BPI-UCRL,3162,0.3728241474545047,
1294,1294.0,1294.0,238.0,238.0,BPI-UCRL,5623,0.29078559606117826,
1295,1295.0,1295.0,239.0,239.0,BPI-UCRL,10000,0.22281523538807235,
1296,1296.0,1296.0,240.0,240.0,BPI-UCRL,17782,0.09127167253758596,
1297,1297.0,1297.0,241.0,241.0,BPI-UCRL,31622,0.039418931262989336,
1298,1298.0,1298.0,242.0,242.0,BPI-UCRL,100,3.748229848725906,
1299,1299.0,1299.0,243.0,243.0,BPI-UCRL,177,3.748229848725906,
1300,1300.0,1300.0,244.0,244.0,BPI-UCRL,316,3.748229848725906,
1301,1301.0,1301.0,245.0,245.0,BPI-UCRL,562,3.748229848725906,
1302,1302.0,1302.0,246.0,246.0,BPI-UCRL,1000,3.748229848725906,
1303,1303.0,1303.0,247.0,247.0,BPI-UCRL,1778,0.3386981279366545,
1304,1304.0,1304.0,248.0,248.0,BPI-UCRL,3162,0.2324534645072167,
1305,1305.0,1305.0,249.0,249.0,BPI-UCRL,5623,0.15002323284098784,
1306,1306.0,1306.0,250.0,250.0,BPI-UCRL,10000,0.15034132165372416,
1307,1307.0,1307.0,251.0,251.0,BPI-UCRL,17782,0.127847094297993,
1308,1308.0,1308.0,252.0,252.0,BPI-UCRL,31622,0.04740742833847912,
1309,1309.0,1309.0,253.0,253.0,BPI-UCRL,100,3.748229848725906,
1310,1310.0,1310.0,254.0,254.0,BPI-UCRL,177,3.748229848725906,
1311,1311.0,1311.0,255.0,255.0,BPI-UCRL,316,3.748229848725906,
1312,1312.0,1312.0,256.0,256.0,BPI-UCRL,562,3.748229848725906,
1313,1313.0,1313.0,257.0,257.0,BPI-UCRL,1000,3.748229848725906,
1314,1314.0,1314.0,258.0,258.0,BPI-UCRL,1778,0.3812115332937154,
1315,1315.0,1315.0,259.0,259.0,BPI-UCRL,3162,0.2581494860096352,
1316,1316.0,1316.0,260.0,260.0,BPI-UCRL,5623,0.30641288392033017,
1317,1317.0,1317.0,261.0,261.0,BPI-UCRL,10000,0.21051784193243386,
1318,1318.0,1318.0,262.0,262.0,BPI-UCRL,17782,0.053419527835172335,
1319,1319.0,1319.0,263.0,263.0,BPI-UCRL,31622,0.10183337750146038,
1320,1320.0,1320.0,264.0,264.0,BPI-UCRL,100,3.748229848725906,
1321,1321.0,1321.0,265.0,265.0,BPI-UCRL,177,3.748229848725906,
1322,1322.0,1322.0,266.0,266.0,BPI-UCRL,316,3.748229848725906,
1323,1323.0,1323.0,267.0,267.0,BPI-UCRL,562,3.748229848725906,
1324,1324.0,1324.0,268.0,268.0,BPI-UCRL,1000,0.33869812793665544,
1325,1325.0,1325.0,269.0,269.0,BPI-UCRL,1778,3.748229848725906,
1326,1326.0,1326.0,270.0,270.0,BPI-UCRL,3162,0.2816550391119894,
1327,1327.0,1327.0,271.0,271.0,BPI-UCRL,5623,0.2259474022288485,
1328,1328.0,1328.0,272.0,272.0,BPI-UCRL,10000,0.15267483819714964,
1329,1329.0,1329.0,273.0,273.0,BPI-UCRL,17782,0.09596697285607593,
1330,1330.0,1330.0,274.0,274.0,BPI-UCRL,31622,0.04780109441469405,
1331,1331.0,1331.0,275.0,275.0,BPI-UCRL,100,3.748229848725906,
1332,1332.0,1332.0,276.0,276.0,BPI-UCRL,177,3.748229848725906,
1333,1333.0,1333.0,277.0,277.0,BPI-UCRL,316,3.748229848725906,
1334,1334.0,1334.0,278.0,278.0,BPI-UCRL,562,3.748229848725906,
1335,1335.0,1335.0,279.0,279.0,BPI-UCRL,1000,3.748229848725906,
1336,1336.0,1336.0,280.0,280.0,BPI-UCRL,1778,0.3386981279366545,
1337,1337.0,1337.0,281.0,281.0,BPI-UCRL,3162,3.748229848725906,
1338,1338.0,1338.0,282.0,282.0,BPI-UCRL,5623,0.31203618212088946,
1339,1339.0,1339.0,283.0,283.0,BPI-UCRL,10000,0.14830906907733302,
1340,1340.0,1340.0,284.0,284.0,BPI-UCRL,17782,0.06737407357626912,
1341,1341.0,1341.0,285.0,285.0,BPI-UCRL,31622,0.02043757328183604,
1342,1342.0,1342.0,286.0,286.0,BPI-UCRL,100,3.748229848725906,
1343,1343.0,1343.0,287.0,287.0,BPI-UCRL,177,3.748229848725906,
1344,1344.0,1344.0,288.0,288.0,BPI-UCRL,316,3.748229848725906,
1345,1345.0,1345.0,289.0,289.0,BPI-UCRL,562,2.8976585071801253,
1346,1346.0,1346.0,290.0,290.0,BPI-UCRL,1000,3.748229848725906,
1347,1347.0,1347.0,291.0,291.0,BPI-UCRL,1778,0.3352684047852601,
1348,1348.0,1348.0,292.0,292.0,BPI-UCRL,3162,0.3386981279366545,
1349,1349.0,1349.0,293.0,293.0,BPI-UCRL,5623,0.056669289166174426,
1350,1350.0,1350.0,294.0,294.0,BPI-UCRL,10000,0.2339620585303237,
1351,1351.0,1351.0,295.0,295.0,BPI-UCRL,17782,0.1482338563323018,
1352,1352.0,1352.0,296.0,296.0,BPI-UCRL,31622,0.0947364619671287,
1353,1353.0,1353.0,297.0,297.0,BPI-UCRL,100,3.748229848725906,
1354,1354.0,1354.0,298.0,298.0,BPI-UCRL,177,2.8976585071801253,
1355,1355.0,1355.0,299.0,299.0,BPI-UCRL,316,3.748229848725906,
1356,1356.0,1356.0,300.0,300.0,BPI-UCRL,562,3.748229848725906,
1357,1357.0,1357.0,301.0,301.0,BPI-UCRL,1000,3.748229848725906,
1358,1358.0,1358.0,302.0,302.0,BPI-UCRL,1778,0.3386981279366545,
1359,1359.0,1359.0,303.0,303.0,BPI-UCRL,3162,0.30871770973520674,
1360,1360.0,1360.0,304.0,304.0,BPI-UCRL,5623,0.13751917367608613,
1361,1361.0,1361.0,305.0,305.0,BPI-UCRL,10000,0.22441683032666493,
1362,1362.0,1362.0,306.0,306.0,BPI-UCRL,17782,0.08862788896290974,
1363,1363.0,1363.0,307.0,307.0,BPI-UCRL,31622,0.055561048686421984,
1364,1364.0,1364.0,308.0,308.0,BPI-UCRL,100,3.748229848725906,
1365,1365.0,1365.0,309.0,309.0,BPI-UCRL,177,3.748229848725906,
1366,1366.0,1366.0,310.0,310.0,BPI-UCRL,316,3.748229848725906,
1367,1367.0,1367.0,311.0,311.0,BPI-UCRL,562,0.3386981279366545,
1368,1368.0,1368.0,312.0,312.0,BPI-UCRL,1000,3.748229848725906,
1369,1369.0,1369.0,313.0,313.0,BPI-UCRL,1778,0.2997912517170991,
1370,1370.0,1370.0,314.0,314.0,BPI-UCRL,3162,0.3199636343321237,
1371,1371.0,1371.0,315.0,315.0,BPI-UCRL,5623,0.316913546069586,
1372,1372.0,1372.0,316.0,316.0,BPI-UCRL,10000,0.18939441652487776,
1373,1373.0,1373.0,317.0,317.0,BPI-UCRL,17782,0.13401276909714802,
1374,1374.0,1374.0,318.0,318.0,BPI-UCRL,31622,0.03299145690106453,
1375,1375.0,1375.0,319.0,319.0,BPI-UCRL,100,3.748229848725906,
1376,1376.0,1376.0,320.0,320.0,BPI-UCRL,177,3.748229848725906,
1377,1377.0,1377.0,321.0,321.0,BPI-UCRL,316,0.33869812793665544,
1378,1378.0,1378.0,322.0,322.0,BPI-UCRL,562,3.748229848725906,
1379,1379.0,1379.0,323.0,323.0,BPI-UCRL,1000,3.748229848725906,
1380,1380.0,1380.0,324.0,324.0,BPI-UCRL,1778,0.33869812793665544,
1381,1381.0,1381.0,325.0,325.0,BPI-UCRL,3162,0.28560352011725554,
1382,1382.0,1382.0,326.0,326.0,BPI-UCRL,5623,0.17104568806546586,
1383,1383.0,1383.0,327.0,327.0,BPI-UCRL,10000,0.16985907872673467,
1384,1384.0,1384.0,328.0,328.0,BPI-UCRL,17782,0.13080794549586014,
1385,1385.0,1385.0,329.0,329.0,BPI-UCRL,31622,0.034049155732775116,
1386,1386.0,1386.0,330.0,330.0,BPI-UCRL,100,3.748229848725906,
1387,1387.0,1387.0,331.0,331.0,BPI-UCRL,177,3.748229848725906,
1388,1388.0,1388.0,332.0,332.0,BPI-UCRL,316,3.748229848725906,
1389,1389.0,1389.0,333.0,333.0,BPI-UCRL,562,3.748229848725906,
1390,1390.0,1390.0,334.0,334.0,BPI-UCRL,1000,2.8976585071801253,
1391,1391.0,1391.0,335.0,335.0,BPI-UCRL,1778,3.748229848725906,
1392,1392.0,1392.0,336.0,336.0,BPI-UCRL,3162,0.2642918913803123,
1393,1393.0,1393.0,337.0,337.0,BPI-UCRL,5623,0.3224887246480379,
1394,1394.0,1394.0,338.0,338.0,BPI-UCRL,10000,0.21382175933051428,
1395,1395.0,1395.0,339.0,339.0,BPI-UCRL,17782,0.06986778357643164,
1396,1396.0,1396.0,340.0,340.0,BPI-UCRL,31622,0.04034096184634839,
1397,1397.0,1397.0,341.0,341.0,BPI-UCRL,100,3.748229848725906,
1398,1398.0,1398.0,342.0,342.0,BPI-UCRL,177,3.748229848725906,
1399,1399.0,1399.0,343.0,343.0,BPI-UCRL,316,3.748229848725906,
1400,1400.0,1400.0,344.0,344.0,BPI-UCRL,562,3.748229848725906,
1401,1401.0,1401.0,345.0,345.0,BPI-UCRL,1000,3.748229848725906,
1402,1402.0,1402.0,346.0,346.0,BPI-UCRL,1778,0.2996911453697293,
1403,1403.0,1403.0,347.0,347.0,BPI-UCRL,3162,0.31971689632018885,
1404,1404.0,1404.0,348.0,348.0,BPI-UCRL,5623,0.3271790556315444,
1405,1405.0,1405.0,349.0,349.0,BPI-UCRL,10000,0.2777869342198094,
1406,1406.0,1406.0,350.0,350.0,BPI-UCRL,17782,0.10691584457949244,
1407,1407.0,1407.0,351.0,351.0,BPI-UCRL,31622,0.035803967663590175,
1408,1408.0,1408.0,352.0,352.0,BPI-UCRL,100,3.748229848725906,
1409,1409.0,1409.0,353.0,353.0,BPI-UCRL,177,3.748229848725906,
1410,1410.0,1410.0,354.0,354.0,BPI-UCRL,316,3.748229848725906,
1411,1411.0,1411.0,355.0,355.0,BPI-UCRL,562,2.9311744118166816,
1412,1412.0,1412.0,356.0,356.0,BPI-UCRL,1000,3.748229848725906,
1413,1413.0,1413.0,357.0,357.0,BPI-UCRL,1778,3.748229848725906,
1414,1414.0,1414.0,358.0,358.0,BPI-UCRL,3162,0.2727708520426391,
1415,1415.0,1415.0,359.0,359.0,BPI-UCRL,5623,0.30676580967712797,
1416,1416.0,1416.0,360.0,360.0,BPI-UCRL,10000,0.234226868873138,
1417,1417.0,1417.0,361.0,361.0,BPI-UCRL,17782,0.11467045710166696,
1418,1418.0,1418.0,362.0,362.0,BPI-UCRL,31622,0.06921431461875294,
1419,1419.0,1419.0,363.0,363.0,BPI-UCRL,100,3.748229848725906,
1420,1420.0,1420.0,364.0,364.0,BPI-UCRL,177,3.748229848725906,
1421,1421.0,1421.0,365.0,365.0,BPI-UCRL,316,3.748229848725906,
1422,1422.0,1422.0,366.0,366.0,BPI-UCRL,562,3.748229848725906,
1423,1423.0,1423.0,367.0,367.0,BPI-UCRL,1000,3.748229848725906,
1424,1424.0,1424.0,368.0,368.0,BPI-UCRL,1778,3.748229848725906,
1425,1425.0,1425.0,369.0,369.0,BPI-UCRL,3162,0.2954539986268414,
1426,1426.0,1426.0,370.0,370.0,BPI-UCRL,5623,0.2864254290312398,
1427,1427.0,1427.0,371.0,371.0,BPI-UCRL,10000,0.2089848076497378,
1428,1428.0,1428.0,372.0,372.0,BPI-UCRL,17782,0.08309495178705051,
1429,1429.0,1429.0,373.0,373.0,BPI-UCRL,31622,0.06560745627612086,
1430,1430.0,1430.0,374.0,374.0,BPI-UCRL,100,3.748229848725906,
1431,1431.0,1431.0,375.0,375.0,BPI-UCRL,177,3.748229848725906,
1432,1432.0,1432.0,376.0,376.0,BPI-UCRL,316,3.748229848725906,
1433,1433.0,1433.0,377.0,377.0,BPI-UCRL,562,3.748229848725906,
1434,1434.0,1434.0,378.0,378.0,BPI-UCRL,1000,0.3386981279366545,
1435,1435.0,1435.0,379.0,379.0,BPI-UCRL,1778,0.5151184215973017,
1436,1436.0,1436.0,380.0,380.0,BPI-UCRL,3162,0.3376605588275328,
1437,1437.0,1437.0,381.0,381.0,BPI-UCRL,5623,0.181293241363917,
1438,1438.0,1438.0,382.0,382.0,BPI-UCRL,10000,0.1341218765734764,
1439,1439.0,1439.0,383.0,383.0,BPI-UCRL,17782,0.1269145718804605,
1440,1440.0,1440.0,384.0,384.0,BPI-UCRL,31622,0.08472280885742389,
1441,1441.0,1441.0,385.0,385.0,BPI-UCRL,100,3.748229848725906,
1442,1442.0,1442.0,386.0,386.0,BPI-UCRL,177,3.748229848725906,
1443,1443.0,1443.0,387.0,387.0,BPI-UCRL,316,3.748229848725906,
1444,1444.0,1444.0,388.0,388.0,BPI-UCRL,562,0.9220864974363884,
1445,1445.0,1445.0,389.0,389.0,BPI-UCRL,1000,3.748229848725906,
1446,1446.0,1446.0,390.0,390.0,BPI-UCRL,1778,0.3006323851338615,
1447,1447.0,1447.0,391.0,391.0,BPI-UCRL,3162,0.24633920240719265,
1448,1448.0,1448.0,392.0,392.0,BPI-UCRL,5623,0.00036794195009903774,
1449,1449.0,1449.0,393.0,393.0,BPI-UCRL,10000,0.2313670967239223,
1450,1450.0,1450.0,394.0,394.0,BPI-UCRL,17782,0.07619831865216709,
1451,1451.0,1451.0,395.0,395.0,BPI-UCRL,31622,0.06024837524798433,
1452,1452.0,1452.0,396.0,396.0,BPI-UCRL,100,3.748229848725906,
1453,1453.0,1453.0,397.0,397.0,BPI-UCRL,177,3.748229848725906,
1454,1454.0,1454.0,398.0,398.0,BPI-UCRL,316,3.748229848725906,
1455,1455.0,1455.0,399.0,399.0,BPI-UCRL,562,3.748229848725906,
1456,1456.0,1456.0,400.0,400.0,BPI-UCRL,1000,3.748229848725906,
1457,1457.0,1457.0,401.0,401.0,BPI-UCRL,1778,2.8976585071801244,
1458,1458.0,1458.0,402.0,402.0,BPI-UCRL,3162,0.2974939799032961,
1459,1459.0,1459.0,403.0,403.0,BPI-UCRL,5623,0.04319831948057873,
1460,1460.0,1460.0,404.0,404.0,BPI-UCRL,10000,0.16718656673121268,
1461,1461.0,1461.0,405.0,405.0,BPI-UCRL,17782,0.07164605531163204,
1462,1462.0,1462.0,406.0,406.0,BPI-UCRL,31622,0.07239031346521196,
1463,1463.0,1463.0,407.0,407.0,BPI-UCRL,100,3.748229848725906,
1464,1464.0,1464.0,408.0,408.0,BPI-UCRL,177,3.748229848725906,
1465,1465.0,1465.0,409.0,409.0,BPI-UCRL,316,3.748229848725906,
1466,1466.0,1466.0,410.0,410.0,BPI-UCRL,562,3.748229848725906,
1467,1467.0,1467.0,411.0,411.0,BPI-UCRL,1000,3.748229848725906,
1468,1468.0,1468.0,412.0,412.0,BPI-UCRL,1778,3.748229848725906,
1469,1469.0,1469.0,413.0,413.0,BPI-UCRL,3162,0.2999484832778028,
1470,1470.0,1470.0,414.0,414.0,BPI-UCRL,5623,0.2427727232599599,
1471,1471.0,1471.0,415.0,415.0,BPI-UCRL,10000,0.1921266970071267,
1472,1472.0,1472.0,416.0,416.0,BPI-UCRL,17782,0.10032592173009648,
1473,1473.0,1473.0,417.0,417.0,BPI-UCRL,31622,0.06762920622053993,
1474,1474.0,1474.0,418.0,418.0,BPI-UCRL,100,3.748229848725906,
1475,1475.0,1475.0,419.0,419.0,BPI-UCRL,177,3.748229848725906,
1476,1476.0,1476.0,420.0,420.0,BPI-UCRL,316,3.748229848725906,
1477,1477.0,1477.0,421.0,421.0,BPI-UCRL,562,3.748229848725906,
1478,1478.0,1478.0,422.0,422.0,BPI-UCRL,1000,3.748229848725906,
1479,1479.0,1479.0,423.0,423.0,BPI-UCRL,1778,3.748229848725906,
1480,1480.0,1480.0,424.0,424.0,BPI-UCRL,3162,0.26280805961665754,
1481,1481.0,1481.0,425.0,425.0,BPI-UCRL,5623,0.31706178593462786,
1482,1482.0,1482.0,426.0,426.0,BPI-UCRL,10000,0.18272880584027096,
1483,1483.0,1483.0,427.0,427.0,BPI-UCRL,17782,0.07567865484454339,
1484,1484.0,1484.0,428.0,428.0,BPI-UCRL,31622,0.06265007456933169,
1485,1485.0,1485.0,429.0,429.0,BPI-UCRL,100,3.748229848725906,
1486,1486.0,1486.0,430.0,430.0,BPI-UCRL,177,3.748229848725906,
1487,1487.0,1487.0,431.0,431.0,BPI-UCRL,316,3.748229848725906,
1488,1488.0,1488.0,432.0,432.0,BPI-UCRL,562,3.748229848725906,
1489,1489.0,1489.0,433.0,433.0,BPI-UCRL,1000,3.748229848725906,
1490,1490.0,1490.0,434.0,434.0,BPI-UCRL,1778,3.748229848725906,
1491,1491.0,1491.0,435.0,435.0,BPI-UCRL,3162,2.8979748171489423,
1492,1492.0,1492.0,436.0,436.0,BPI-UCRL,5623,0.28175532891442545,
1493,1493.0,1493.0,437.0,437.0,BPI-UCRL,10000,0.1604995298397336,
1494,1494.0,1494.0,438.0,438.0,BPI-UCRL,17782,0.12913587873351284,
1495,1495.0,1495.0,439.0,439.0,BPI-UCRL,31622,0.07431756622479391,
1496,1496.0,1496.0,440.0,440.0,BPI-UCRL,100,3.748229848725906,
1497,1497.0,1497.0,441.0,441.0,BPI-UCRL,177,3.748229848725906,
1498,1498.0,1498.0,442.0,442.0,BPI-UCRL,316,3.748229848725906,
1499,1499.0,1499.0,443.0,443.0,BPI-UCRL,562,3.748229848725906,
1500,1500.0,1500.0,444.0,444.0,BPI-UCRL,1000,3.748229848725906,
1501,1501.0,1501.0,445.0,445.0,BPI-UCRL,1778,3.748229848725906,
1502,1502.0,1502.0,446.0,446.0,BPI-UCRL,3162,0.21136075289789424,
1503,1503.0,1503.0,447.0,447.0,BPI-UCRL,5623,0.22843950518113545,
1504,1504.0,1504.0,448.0,448.0,BPI-UCRL,10000,0.19878424464713265,
1505,1505.0,1505.0,449.0,449.0,BPI-UCRL,17782,0.0946763062285827,
1506,1506.0,1506.0,450.0,450.0,BPI-UCRL,31622,0.04145778314463122,
1507,1507.0,1507.0,451.0,451.0,BPI-UCRL,100,3.748229848725906,
1508,1508.0,1508.0,452.0,452.0,BPI-UCRL,177,2.8976585071801253,
1509,1509.0,1509.0,453.0,453.0,BPI-UCRL,316,3.748229848725906,
1510,1510.0,1510.0,454.0,454.0,BPI-UCRL,562,3.748229848725906,
1511,1511.0,1511.0,455.0,455.0,BPI-UCRL,1000,2.8979777544530907,
1512,1512.0,1512.0,456.0,456.0,BPI-UCRL,1778,0.33869812793665544,
1513,1513.0,1513.0,457.0,457.0,BPI-UCRL,3162,2.9156048756486115,
1514,1514.0,1514.0,458.0,458.0,BPI-UCRL,5623,0.3038436715082073,
1515,1515.0,1515.0,459.0,459.0,BPI-UCRL,10000,0.1921285124375092,
1516,1516.0,1516.0,460.0,460.0,BPI-UCRL,17782,0.10392927818320752,
1517,1517.0,1517.0,461.0,461.0,BPI-UCRL,31622,0.0777451656497874,
1518,1518.0,1518.0,462.0,462.0,BPI-UCRL,100,3.748229848725906,
1519,1519.0,1519.0,463.0,463.0,BPI-UCRL,177,3.748229848725906,
1520,1520.0,1520.0,464.0,464.0,BPI-UCRL,316,3.748229848725906,
1521,1521.0,1521.0,465.0,465.0,BPI-UCRL,562,0.3386981279366545,
1522,1522.0,1522.0,466.0,466.0,BPI-UCRL,1000,0.4717073485394323,
1523,1523.0,1523.0,467.0,467.0,BPI-UCRL,1778,3.748229848725906,
1524,1524.0,1524.0,468.0,468.0,BPI-UCRL,3162,0.2464689851957305,
1525,1525.0,1525.0,469.0,469.0,BPI-UCRL,5623,0.30436212219225345,
1526,1526.0,1526.0,470.0,470.0,BPI-UCRL,10000,0.07533856132209538,
1527,1527.0,1527.0,471.0,471.0,BPI-UCRL,17782,0.06480848384397664,
1528,1528.0,1528.0,472.0,472.0,BPI-UCRL,31622,0.05890671086279165,
1529,1529.0,1529.0,473.0,473.0,BPI-UCRL,100,3.748229848725906,
1530,1530.0,1530.0,474.0,474.0,BPI-UCRL,177,3.748229848725906,
1531,1531.0,1531.0,475.0,475.0,BPI-UCRL,316,3.748229848725906,
1532,1532.0,1532.0,476.0,476.0,BPI-UCRL,562,3.748229848725906,
1533,1533.0,1533.0,477.0,477.0,BPI-UCRL,1000,0.3386981279366545,
1534,1534.0,1534.0,478.0,478.0,BPI-UCRL,1778,2.9150730312752784,
1535,1535.0,1535.0,479.0,479.0,BPI-UCRL,3162,0.048584862018410835,
1536,1536.0,1536.0,480.0,480.0,BPI-UCRL,5623,0.07957732842916165,
1537,1537.0,1537.0,481.0,481.0,BPI-UCRL,10000,0.2454007717184932,
1538,1538.0,1538.0,482.0,482.0,BPI-UCRL,17782,0.11286415496201885,
1539,1539.0,1539.0,483.0,483.0,BPI-UCRL,31622,0.08104003327715725,
1540,1540.0,1540.0,484.0,484.0,BPI-UCRL,100,3.748229848725906,
1541,1541.0,1541.0,485.0,485.0,BPI-UCRL,177,3.748229848725906,
1542,1542.0,1542.0,486.0,486.0,BPI-UCRL,316,3.748229848725906,
1543,1543.0,1543.0,487.0,487.0,BPI-UCRL,562,3.748229848725906,
1544,1544.0,1544.0,488.0,488.0,BPI-UCRL,1000,3.748229848725906,
1545,1545.0,1545.0,489.0,489.0,BPI-UCRL,1778,3.748229848725906,
1546,1546.0,1546.0,490.0,490.0,BPI-UCRL,3162,0.2878154961042596,
1547,1547.0,1547.0,491.0,491.0,BPI-UCRL,5623,0.20839021713034567,
1548,1548.0,1548.0,492.0,492.0,BPI-UCRL,10000,0.1697305686689794,
1549,1549.0,1549.0,493.0,493.0,BPI-UCRL,17782,0.1017031615993078,
1550,1550.0,1550.0,494.0,494.0,BPI-UCRL,31622,0.04789443030541474,
1551,1551.0,1551.0,495.0,495.0,BPI-UCRL,100,2.8976585071801253,
1552,1552.0,1552.0,496.0,496.0,BPI-UCRL,177,3.748229848725906,
1553,1553.0,1553.0,497.0,497.0,BPI-UCRL,316,3.748229848725906,
1554,1554.0,1554.0,498.0,498.0,BPI-UCRL,562,3.748229848725906,
1555,1555.0,1555.0,499.0,499.0,BPI-UCRL,1000,3.748229848725906,
1556,1556.0,1556.0,500.0,500.0,BPI-UCRL,1778,3.748229848725906,
1557,1557.0,1557.0,501.0,501.0,BPI-UCRL,3162,0.3018938331122585,
1558,1558.0,1558.0,502.0,502.0,BPI-UCRL,5623,0.2359263159472489,
1559,1559.0,1559.0,503.0,503.0,BPI-UCRL,10000,0.1742179068753722,
1560,1560.0,1560.0,504.0,504.0,BPI-UCRL,17782,0.08306785055380184,
1561,1561.0,1561.0,505.0,505.0,BPI-UCRL,31622,0.06438717081484846,
1562,1562.0,1562.0,506.0,506.0,BPI-UCRL,100,3.748229848725906,
1563,1563.0,1563.0,507.0,507.0,BPI-UCRL,177,0.3386981279366545,
1564,1564.0,1564.0,508.0,508.0,BPI-UCRL,316,3.748229848725906,
1565,1565.0,1565.0,509.0,509.0,BPI-UCRL,562,3.748229848725906,
1566,1566.0,1566.0,510.0,510.0,BPI-UCRL,1000,3.748229848725906,
1567,1567.0,1567.0,511.0,511.0,BPI-UCRL,1778,3.748229848725906,
1568,1568.0,1568.0,512.0,512.0,BPI-UCRL,3162,0.3147056760564193,
1569,1569.0,1569.0,513.0,513.0,BPI-UCRL,5623,0.2916890968244892,
1570,1570.0,1570.0,514.0,514.0,BPI-UCRL,10000,0.1390322461675897,
1571,1571.0,1571.0,515.0,515.0,BPI-UCRL,17782,0.06596538245353845,
1572,1572.0,1572.0,516.0,516.0,BPI-UCRL,31622,0.013921981316255216,
1573,1573.0,1573.0,517.0,517.0,BPI-UCRL,100,3.748229848725906,
1574,1574.0,1574.0,518.0,518.0,BPI-UCRL,177,3.748229848725906,
1575,1575.0,1575.0,519.0,519.0,BPI-UCRL,316,3.748229848725906,
1576,1576.0,1576.0,520.0,520.0,BPI-UCRL,562,3.748229848725906,
1577,1577.0,1577.0,521.0,521.0,BPI-UCRL,1000,0.08980430521932004,
1578,1578.0,1578.0,522.0,522.0,BPI-UCRL,1778,0.3386981279366545,
1579,1579.0,1579.0,523.0,523.0,BPI-UCRL,3162,0.3386981279366545,
1580,1580.0,1580.0,524.0,524.0,BPI-UCRL,5623,0.18460305181069847,
1581,1581.0,1581.0,525.0,525.0,BPI-UCRL,10000,0.17255363553086545,
1582,1582.0,1582.0,526.0,526.0,BPI-UCRL,17782,0.06303369065845388,
1583,1583.0,1583.0,527.0,527.0,BPI-UCRL,31622,0.06497487759172316,


